Quantum reaction-limited reaction-diffusion dynamics of noninteracting Bose gases

We investigate quantum reaction-diffusion systems in one-dimension with bosonic particles that coherently hop in a lattice, and when brought in range react dissipatively. Such reactions involve binary annihilation ($A + A \to \emptyset$) and coagulation ($A + A \to A$) of particles at distance $d$. We consider the reaction-limited regime, where dissipative reactions take place at a rate that is small compared to that of coherent hopping. In classical reaction-diffusion systems, this regime is correctly captured by the mean-field approximation. In quantum reaction-diffusion systems, for non-interacting fermionic systems, the reaction-limited regime recently attracted considerable attention because it has been shown to give universal power law decay beyond mean-field for the density of particles as a function of time. Here, we address the question whether such universal behavior is present also in the case of the non-interacting Bose gas. We show that beyond mean-field density decay for bosons is possible only for reactions that allow for destructive interference of different decay channels. Furthermore, we study an absorbing-state phase transition induced by the competition between branching $A\to A+A$, decay $A\to \emptyset$ and coagulation $A+A\to A$. We find a stationary phase-diagram, where a first and a second-order transition line meet at a bicritical point which is described by tricritical directed percolation. These results show that quantum statistics significantly impact on both the stationary and the dynamical universal behavior of quantum reaction-diffusion systems.

==> Data/coagulation_delta.csv <==
,time,density
0,0.001,0.005710859132350099
1,0.001135733358343105,0.006476892120363227
2,0.001289890261253308,0.007344294893866226
3,0.0014649713983072863,0.008326088356076082
4,0.001663816886076129,0.009436854555273502
5,0.0018896523396912098,0.010692892306700614
6,0.0021461411978584036,0.012112379189783378
7,0.0024374441501222215,0.013715537161242453
8,0.0027682866303920667,0.015524797927901854
9,0.0031440354715914997,0.017564962735568432
10,0.0035707859649004624,0.019863349700855883
11,0.004055460735840828,0.022449919679397697
12,0.004605922041145103,0.025357369307763562
13,0.005231099308056263,0.028621177635037427
14,0.0059411339849650335,0.032279589461478075
15,0.006747544053110692,0.03637351638180374
16,0.007663410868007463,0.04094633334706669
17,0.008703591361485167,0.04604354697134542
18,0.009884959046625586,0.05171231053049143
19,0.011226677735108137,0.058000761126517995
20,0.012750512407130135,0.06495715717304207
21,0.014481182276745337,0.07262880003470756
22,0.016446761779946643,0.08106073279031197
23,0.01867913599020783,0.09029422269150907
24,0.021214517849106298,0.10036505127664182
25,0.02409403560239526,0.11130165827187961
26,0.027364399970746703,0.1231232097237283
27,0.03107866187782014,0.13583768653830983
28,0.0352970730273065,0.1494401130228949
29,0.04008806328898466,0.16391106303541012
30,0.045529350748669505,0.17921558895140388
31,0.05170920242896761,0.19530271331954877
32,0.058727866131894825,0.21210560092361935
33,0.06669919663030122,0.2295424897424359
34,0.07575250258771916,0.24751840543453177
35,0.08603464416684505,0.2659276190237271
36,0.097712415353465,0.2846567400623645
37,0.11097524964120721,0.3035882756809837
38,0.12603829296797275,0.3226044384082305
39,0.14314589375234799,0.3415909600607584
40,0.1625755666443795,0.3604406685041197
41,0.18464249428955445,0.37905660952931874
42,0.2097046401323233,0.3973545423478498
43,0.23816855519761582,0.4152646987159512
44,0.2704959730463137,0.4327327620458047
45,0.3072112998861759,0.449720086775587
46,0.34891012134067734,0.466203231816512
47,0.3962688638701478,0.4821729208591813
48,0.4500557675700497,0.49763256400501815
49,0.5111433483440171,0.512596482216838
50,0.5805225516094901,0.5270879682250836
51,0.6593188271333548,0.541137301700283
52,0.7488103857590023,0.5547798141336943
53,0.8504489341802686,0.5680540747713934
54,0.9658832241158709,0.5810002458993709
55,1.096985797892384,0.5936586352931316
56,1.245883364295008,0.6060684571129634
57,1.414991297434576,0.6182668000202327
58,1.60705281826164,0.6302877928546124
59,1.8251834943190444,0.642161953134779
60,2.072921779595372,0.6539157012485908
61,2.354286414322418,0.665571022904187
62,2.673841615839949,0.6771452633020708
63,3.0367711180354604,0.688651038199154
64,3.4489622604057595,0.7000962489694279
65,3.917101490809261,0.7114841905630918
66,4.448782831127586,0.7228137430739084
67,5.052631065335684,0.7340796382342234
68,5.738441648302399,0.7452727926732712
69,6.517339604882427,0.7563807008180755
70,7.401959996915645,0.7673878778391962
71,8.406652885618334,0.7782763448748676
72,9.547716114208066,0.7890261449600909
73,10.843659686896109,0.799615880238274
74,12.315506032928262,0.8100232571619772
75,13.987131026472385,0.8202256280345561
76,15.885651294280528,0.8302005163259033
77,18.04186409392072,0.8399261133301769
78,20.490746898158502,0.849381734941618
79,23.27202478960412,0.8585482285587449
80,26.430814869741084,0.8674083220208549
81,30.01835813575592,0.8759469080253798
82,34.092850697468144,0.884151261521535
83,38.720387818125566,0.8920111877638942
84,43.97603609302721,0.8995191018789738
85,49.9450511585514,0.9066700453092997
86,56.72426068491978,0.9134616421770979
87,64.42363508721384,0.9198940028337034
88,73.16807143427206,0.9259695836265912
89,83.09941949353403,0.9316930099239672
90,94.37878277775391,0.9370708719990279
91,107.18913192051286,0.9421115013739763
92,121.7382727739662,0.9468247370083817
93,138.26221737646563,0.951221685420317
94,157.02901247293775,0.9553144893102489
95,178.3430876931909,0.9591160948034476
96,202.55019392306664,0.962640042630924
97,230.04301197729214,0.9659002637635326
98,261.2675225563332,0.9689108999637107
99,296.73024081888724,0.9716861420204859
100,337.00643292719315,0.9742400872694631
101,382.7494478516315,0.9765866161533687
102,434.7013158125026,0.9787392911156961
103,493.7047852839004,0.9807112710847079
104,560.7169938205458,0.9825152421228887
105,636.8249944718586,0.9841633658036942
106,723.2633896483547,0.985667247254209
107,821.4343584919438,0.9870378991832187
108,932.9304026284696,0.9882857333246218
109,1059.560179277617,0.9894205604007162
110,1203.3778407775903,0.9904515805523467
111,1366.7163564620073,0.9913874007164495
112,1552.225357427048,0.9922360452909831
113,1762.914118095948,0.9930049777424274
114,2002.2003718155845,0.993701120204071
115,2273.965752357932,0.9943308783991193
116,2582.6187606826797,0.9949001707775701
117,2933.166278390049,0.9954144338023104
118,3331.294787934677,0.9958786829571163
119,3783.462617131933,0.9962975299286521
120,4297.004704320843,0.996675164048892
121,4880.2515836544335,0.997015473177922
122,5542.664520663107,0.9973219587604975
123,6294.988990221888,0.9975978398477121
124,7149.428986597591,0.9978460663627514
125,8119.844993184026,0.9980692976588337
126,9221.97882333434,0.9982699422968344
127,10473.708979594508,0.9984502146768497
128,11895.34067370321,0.9986121215741222
129,13509.935211980279,0.9987574757772367
130,15343.684089300132,0.9988879222967106
131,17426.333860096507,0.9990049492667903
132,19791.668678535574,0.9991099016618458
133,22478.058335487298,0.9992039769844969
134,25529.080682395215,0.99928824696723
135,28994.22853882881,0.9993637433670844
136,32929.71255097155,0.9994314199668363
137,37399.373024788016,0.999491983373336
138,42475.71552536903,0.999546123564078
139,48241.08704165374,0.9995947086705798
140,54789.01179593945,0.9996380231545828
141,62225.70836730231,0.9996768774361228
142,70671.81273927505,0.9997115218863695
143,80264.3352225719,0.9997426078164487
144,91158.88299750836,0.9997702114582918
145,103532.18432956615,0.9997951302164304
146,117584.95540521582,0.9998170928173162
147,133545.1562929903,0.999836842753165
148,151671.6888470924,0.9998546597890007
149,172258.5965398791,0.9998702663551029
150,195639.8343517065,0.9998841558611279
151,222194.68609395283,0.9998967262507856
152,252353.9170434766,0.9999081358496572
153,286606.7616948256,0.9999181818036205
154,325508.8599835056,0.9999268576352662
155,369691.27071950317,0.9999345372944624
156,419870.70844439225,0.999941447695405
157,476861.1697714474,0.9999476260691043
158,541587.1378079487,0.9999531582884477
159,615098.5788580504,0.9999581025506443
160,698587.9746785263,0.9999624325285741
161,793409.6665797492,0.9999662172413235
162,901101.8251665037,0.9999695750131088
163,1023411.4021054527,0.9999725287808903
164,1162322.4686798542,0.9999753128611463
165,1320088.400831422,0.9999781895205484
166,1499268.4327860472,0.9999812442736985
167,1702769.1722259047,0.9999838197617443
168,1933891.750455232,0.9999847789440168
169,2196385.372416551,0.9999848419480089
170,2494508.1352303163,0.9999855437068517
171,2833096.10183933,0.9999875383639344
172,3217641.7502507353,0.9999906781495612
173,3654383.0709572616,0.9999903685232823
174,4150404.7578504896,0.9999878491049184
175,4713753.134116729,0.9999890776752192
176,5353566.67741074,0.9999940253799613
177,6080224.261649428,0.9999890253566984
178,6905513.520162345,0.9999866539443494
179,7842822.0613376815,0.9999936101284216
180,8907354.638610458,0.9999876087532177
181,10116379.79766207,0.999983389100899
182,11489510.001873108,0.999992227142069
183,13049019.78014407,0.9999795643523735
184,14820207.0579886,0.9999813584164244
185,16831803.53330962,0.9999831058450455
186,19116440.753857035,0.9999618440883722
187,21711179.456945095,0.9999771379610014
188,24658110.75822604,0.999949644818743
189,28005038.941836365,0.9999623970851189
190,31806256.927941192,0.9999345537928389
191,36123426.99709438,0.9999427669138597
192,41026581.0582719,0.9999264130008633
193,46595256.686646864,0.9999179693889808
194,52919787.35958458,0.9999028099867304
195,60102767.82070388,0.9998976231193455
196,68260718.34272407,0.9998751568153319
197,77525974.88629463,0.9998752010754369
198,88048835.81643483,0.9998155782095428
199,100000000.0,0.9998353699743878


==> Data/coagulation_density.csv <==
,time,density
0,0.001,0.9920869415237766
1,0.001135733358343105,0.9910260954911796
2,0.001289890261253308,0.98982503043726
3,0.0014649713983072863,0.9884657807615163
4,0.001663816886076129,0.9869282393588055
5,0.0018896523396912098,0.9851899475778483
6,0.0021461411978584036,0.9832258776292548
7,0.0024374441501222215,0.9810082114645116
8,0.0027682866303920667,0.9785061217139613
9,0.0031440354715914997,0.9756855622349562
10,0.0035707859649004624,0.9725090780293855
11,0.004055460735840828,0.968935647028019
12,0.004605922041145103,0.9649205693230893
13,0.005231099308056263,0.9604154224899745
14,0.0059411339849650335,0.9553681054130663
15,0.006747544053110692,0.9497229959464647
16,0.007663410868007463,0.943421250981705
17,0.008703591361485167,0.9364012791379616
18,0.009884959046625586,0.9285994168157842
19,0.011226677735108137,0.9199508364509814
20,0.012750512407130135,0.9103907107878254
21,0.014481182276745337,0.8998556481127646
22,0.016446761779946643,0.8882853999583783
23,0.01867913599020783,0.8756248243061149
24,0.021214517849106298,0.8618260644776565
25,0.02409403560239526,0.8468508768937354
26,0.027364399970746703,0.8306730126591884
27,0.03107866187782014,0.8132805306262021
28,0.0352970730273065,0.7946778976124824
29,0.04008806328898466,0.7748877187008236
30,0.045529350748669505,0.7539519416115288
31,0.05170920242896761,0.7319323962466496
32,0.058727866131894825,0.7089105653000352
33,0.06669919663030122,0.6849865323081983
34,0.07575250258771916,0.6602771148533504
35,0.08603464416684505,0.6349132565073778
36,0.097712415353465,0.6090368124737211
37,0.11097524964120721,0.5827969130057999
38,0.12603829296797275,0.5563461190749478
39,0.14314589375234799,0.5298365927391779
40,0.1625755666443795,0.5034164906021452
41,0.18464249428955445,0.47722675570570244
42,0.2097046401323233,0.45139843739213276
43,0.23816855519761582,0.4260506164660161
44,0.2704959730463137,0.4012889617488338
45,0.3072112998861759,0.37720489879484004
46,0.34891012134067734,0.35387533599894866
47,0.3962688638701478,0.33136286906111223
48,0.4500557675700497,0.30971637182968503
49,0.5111433483440171,0.28897187805318925
50,0.5805225516094901,0.26915366311151334
51,0.6593188271333548,0.25027544420640296
52,0.7488103857590023,0.23234163018094037
53,0.8504489341802686,0.21534856590859128
54,0.9658832241158709,0.19928572971126868
55,1.096985797892384,0.1841368546372767
56,1.245883364295008,0.16988095508862588
57,1.414991297434576,0.15649324903147346
58,1.60705281826164,0.1439459728456869
59,1.8251834943190444,0.13220909094893196
60,2.072921779595372,0.12125090588416464
61,2.354286414322418,0.11103857685093148
62,2.673841615839949,0.101538555947229
63,3.0367711180354604,0.09271695190894552
64,3.4489622604057595,0.08453983107097404
65,3.917101490809261,0.0769734648240502
66,4.448782831127586,0.06998453209248186
67,5.052631065335684,0.06354028449322296
68,5.738441648302399,0.057608680852560996
69,6.517339604882427,0.052158496709611105
70,7.401959996915645,0.047159413559623865
71,8.406652885618334,0.04258209155551639
72,9.547716114208066,0.03839822867442661
73,10.843659686896109,0.034580608512201794
74,12.315506032928262,0.031103138355263123
75,13.987131026472385,0.027940878608034524
76,15.885651294280528,0.025070064296467364
77,18.04186409392072,0.022468119101578792
78,20.490746898158502,0.02011366218847888
79,23.27202478960412,0.017986508019978018
80,26.430814869741084,0.016067659320185584
81,30.01835813575592,0.014339293402861043
82,34.092850697468144,0.012784742130792694
83,38.720387818125566,0.01138846589562152
84,43.97603609302721,0.010136022093362843
85,49.9450511585514,0.009014028646508939
86,56.72426068491978,0.008010123242985265
87,64.42363508721384,0.007112918987080548
88,73.16807143427206,0.006311957198259476
89,83.09941949353403,0.005597658111324526
90,94.37878277775391,0.004961270208689057
91,107.18913192051286,0.004394818881962693
92,121.7382727739662,0.0038910550655884097
93,138.26221737646563,0.0034434044277701237
94,157.02901247293775,0.003045917604732494
95,178.3430876931909,0.00269322194276372
96,202.55019392306664,0.0023804750475508404
97,230.04301197729214,0.0021033204629763336
98,261.2675225563332,0.0018578456420488673
99,296.73024081888724,0.0016405423624003465
100,337.00643292719315,0.0014482696618737666
101,382.7494478516315,0.0012782193172157252
102,434.7013158125026,0.0011278838488169981
103,493.7047852839004,0.000995027002965719
104,560.7169938205458,0.0008776566325772252
105,636.8249944718586,0.0007739998708448877
106,723.2633896483547,0.0006824804847278136
107,821.4343584919438,0.000601698290531434
108,932.9304026284696,0.0005304104834813873
109,1059.560179277617,0.0004675147563706464
110,1203.3778407775903,0.0004120340786797352
111,1366.7163564620073,0.00036310298925619716
112,1552.225357427048,0.0003199552883108364
113,1762.914118095948,0.0002819130011391301
114,2002.2003718155845,0.0002483765004102963
115,2273.965752357932,0.0002188156791593791
116,2582.6187606826797,0.00019276207182717685
117,2933.166278390049,0.00016980183584758534
118,3331.294787934677,0.000149569495623991
119,3783.462617131933,0.00013174238525988564
120,4297.004704320843,0.00011603571357849197
121,4880.2515836544335,0.00010219817022945561
122,5542.664520663107,9.000804657038783e-05
123,6294.988990221888,7.92697813798971e-05
124,7149.428986597591,6.98109087871911e-05
125,8119.844993184026,6.14793575281475e-05
126,9221.97882333434,5.414105717971306e-05
127,10473.708979594508,4.7677821775282694e-05
128,11895.34067370321,4.198548130886633e-05
129,13509.935211980279,3.697222933125581e-05
130,15343.684089300132,3.255716313811782e-05
131,17426.333860096507,2.8668994860429468e-05
132,19791.668678535574,2.5244913789694433e-05
133,22478.058335487298,2.22295824006441e-05
134,25529.080682395215,1.9574249977214173e-05
135,28994.22853882881,1.7235970138056057e-05
136,32929.71255097155,1.5176912723860821e-05
137,37399.373024788016,1.3363757053519473e-05
138,42475.71552536903,1.1767153561666656e-05
139,48241.08704165374,1.0361250326373724e-05
140,54789.01179593945,9.123282279560038e-06
141,62225.70836730231,8.033196219323027e-06
142,70671.81273927505,7.07333451242799e-06
143,80264.3352225719,6.228144236591086e-06
144,91158.88299750836,5.483931373007304e-06
145,103532.18432956615,4.828633340739638e-06
146,117584.95540521582,4.251631354508394e-06
147,133545.1562929903,3.7435711897172023e-06
148,151671.6888470924,3.2962169151852892e-06
149,172258.5965398791,2.9023173719502407e-06
150,195639.8343517065,2.5554855955390453e-06
151,222194.68609395283,2.2500976894941622e-06
152,252353.9170434766,1.9812021252427988e-06
153,286606.7616948256,1.744439160383053e-06
154,325508.8599835056,1.5359694067453534e-06
155,369691.27071950317,1.3524119070737156e-06
156,419870.70844439225,1.19078974996486e-06
157,476861.1697714474,1.048481809368792e-06
158,541587.1378079487,9.23180165874281e-07
159,615098.5788580504,8.128526435909164e-07
160,698587.9746785263,7.157098632232756e-07
161,793409.6665797492,6.301762454269629e-07
162,901101.8251665037,5.548644698772045e-07
163,1023411.4021054527,4.885529761547717e-07
164,1162322.4686798542,4.3016616000176113e-07
165,1320088.400831422,3.7875696021646326e-07
166,1499268.4327860472,3.334915467947534e-07
167,1702769.1722259047,2.936358199378146e-07
168,1933891.750455232,2.5854342915891565e-07
169,2196385.372416551,2.2764503984369787e-07
170,2494508.1352303163,2.0043916113421448e-07
171,2833096.10183933,1.7648443074969592e-07
172,3217641.7502507353,1.5539241729423412e-07
173,3654383.0709572616,1.3682149359181442e-07
174,4150404.7578504896,1.2047009884887898e-07
175,4713753.134116729,1.0607254285506263e-07
176,5353566.67741074,9.339547336656573e-08
177,6080224.261649428,8.223399282432825e-08
178,6905513.520162345,7.240624310055189e-08
179,7842822.0613376815,6.375261022074763e-08
180,8907354.638610458,5.613371581028163e-08
181,10116379.79766207,4.9425250889665036e-08
182,11489510.001873108,4.351810587700315e-08
183,13049019.78014407,3.831756546624608e-08
184,14820207.0579886,3.373811271478236e-08
185,16831803.53330962,2.9705974834389978e-08
186,19116440.753857035,2.6156080187293624e-08
187,21711179.456945095,2.3029858921957322e-08
188,24658110.75822604,2.0277908548472238e-08
189,28005038.941836365,1.78542600865976e-08
190,31806256.927941192,1.5720744941274134e-08
191,36123426.99709438,1.384185284043118e-08
192,41026581.0582719,1.2187735488545045e-08
193,46595256.686646864,1.0731175926892173e-08
194,52919787.35958458,9.448764558923697e-09
195,60102767.82070388,8.319561717251959e-09
196,68260718.34272407,7.325391481397012e-09
197,77525974.88629463,6.44989761771542e-09
198,88048835.81643483,5.6792957036178836e-09
199,100000000.0,5.000492418863204e-09


==> Data/first_order_bc_theta.csv <==
,times,pi/4,pi/3,pi/5
0,0.001,1.0,0.999464388648096,0.9998042643851083
1,0.0011097524964120721,1.0,0.9994056389044162,0.999782786579018
2,0.0012315506032928262,1.0,0.9993404493145857,0.9997589526103117
3,0.001366716356462006,1.0,0.9992681149595166,0.9997325041342902
4,0.0015167168884709225,1.0,0.9991878539858001,0.9997031545101385
5,0.0016831803533309566,1.0,0.99909879926181,0.9996705857087407
6,0.0018679135990207828,1.0,0.9989999891410662,0.9996344448842148
7,0.002072921779595372,1.0,0.9988903572401728,0.9995943405729742
8,0.002300430119772917,1.0,0.9987687211296825,0.9995498384803158
9,0.0025529080682395165,1.0,0.9986337698265836,0.9995004568103464
10,0.002833096101839324,1.0,0.9984840499667061,0.9994456610904618
11,0.0031440354715915,1.0,0.9983179505242372,0.9993848584365415
12,0.0034891012134067737,1.0,0.9981336859337062,0.9993173911994913
13,0.003872038781812557,1.0,0.9979292774573001,0.9992425299277187
14,0.004297004704320844,1.0,0.997702532627246,0.9991594655735101
15,0.004768611697714469,1.0,0.9974510225793762,0.9990673008640774
16,0.005291978735958442,1.0,0.9971720570799876,0.9989650407502064
17,0.005872786613189483,1.0,0.9968626570339518,0.9988515818369419
18,0.00651733960488242,1.0,0.9965195242480063,0.9987257006915499
19,0.007232633896483534,1.0,0.9961390082096069,0.998586040914099
20,0.008026433522257174,1.0,0.9957170696291824,0.9984310988453727
21,0.00890735463861044,1.0,0.9952492404826893,0.9982592077754728
22,0.009884959046625586,1.0,0.9947305802828529,0.9980685205044173
23,0.010969857978923836,1.0,0.9941556283023968,0.9978569900933265
24,0.012173827277396614,1.0,0.9935183514721813,0.9976223486314868
25,0.013509935211980273,1.0,0.9928120876830496,0.9973620838308123
26,0.014992684327860457,1.0,0.9920294842342589,0.997073413245151
27,0.01663816886076129,1.0,0.9911624311959814,0.9967532558977292
28,0.018464249428955443,1.0,0.990201989491364,0.9963982010861142
29,0.020490746898158472,1.0,0.9891383135584148,0.9960044741207994
30,0.022739657523579287,1.0,0.9879605685276185,0.9955678987414273
31,0.02523539170434766,1.0,0.9866568415501317,0.9950838559444256
32,0.02800503894183631,1.0,0.9852140465544793,0.994547238948334
33,0.03107866187782014,1.0,0.9836178294461366,0.993952404011562
34,0.03448962260405758,1.0,0.9818524640126183,0.9932931167965939
35,0.038274944785163134,1.0,0.9799007452054052,0.992562494186698
36,0.04247571552536898,1.0,0.9777438803613472,0.9917529410537561
37,0.047137531341167244,1.0,0.9753613795776837,0.9908560818873956
38,0.05231099308056263,1.0,0.9727309472674439,0.9898626871014014
39,0.05805225516094899,1.0,0.969828377485475,0.988762593889739
40,0.06442363508721373,1.0,0.9666274562723665,0.9875446215982828
41,0.07149428986597581,1.0,0.9630998750183428,0.9861964816889791
42,0.07934096665797492,1.0,0.9592151597021885,0.9847046825168406
43,0.08804883581643465,1.0,0.9549406218066928,0.9830544293234561
44,0.09771241535346502,1.0,0.9502413377407711,0.981229520081063
45,0.1084365968689611,1.0,0.9450801646912045,0.9792122381068867
46,0.12033778407775893,1.0,0.9394178019601737,0.9769832427173367
47,0.13354515629298988,1.0,0.9332129079943292,0.9745214596151471
48,0.14820207057988585,1.0,0.9264222844647975,0.9718039732092726
49,0.16446761779946645,1.0,0.9190011399402358,0.9688059236666628
50,0.18251834943190443,1.0,0.9109034470167353,0.9655004121956235
51,0.20255019392306664,1.0,0.9020824085099666,0.9618584188697848
52,0.22478058335487253,1.0,0.8924910510780105,0.9578487382256914
53,0.24945081352303167,1.0,0.8820829696040553,0.9534379389103179
54,0.27682866303920667,1.0,0.8708131179500327,0.9485903548221187
55,0.3072112998861759,1.0,0.8586387314271621,0.9432681164891846
56,0.34092850697468147,1.0,0.8455206682469721,0.9374312270848324
57,0.3783462617131929,1.0,0.8314243930633904,0.9310376727116777
58,0.419870708444391,1.0,0.8163212806483828,0.9240437139733616
59,0.4659525668664682,1.0,0.8001900981647193,0.9164041497829654
60,0.517092024289676,1.0,0.7830187072163284,0.9080726942682638
61,0.5738441648302398,1.0,0.7648053105713231,0.8990024696544424
62,0.6368249944718586,1.0,0.7455601136458699,0.8891466161662515
63,0.7067181273927491,1.0,0.7253057895174836,0.8784590308889149
64,0.7842822061337682,1.0,0.7040788845407095,0.8668952498841188
65,0.8703591361485166,1.0,0.6819309338357428,0.8544134947570948
66,0.9658832241158708,1.0,0.6589286546790641,0.8409759211363269
67,1.0718913192051276,1.0,0.635152698608166,0.8265498076700059
68,1.1895340673703196,1.0,0.6106984163816352,0.8111089749207533
69,1.3200884008314182,1.0,0.5856745865484884,0.794635280880389
70,1.4649713983072863,1.0,0.5602003395240287,0.777119703204821
71,1.625755666443795,1.0,0.5344051353943959,0.7585639390066549
72,1.8041864093920719,1.0,0.5084245478300369,0.7389821062590871
73,2.0022003718155843,1.0,0.4823983354889873,0.7184017718501994
74,2.2219468609395236,1.0,0.4564673417589345,0.6968645823563518
75,2.4658110758226037,1.0,0.43077013861161584,0.6744264623508789
76,2.736439997074672,1.0,0.4054404624597766,0.6511587759078679
77,3.0367711180354604,1.0,0.38060442281012785,0.6271478545916388
78,3.370064329271928,1.0,0.3563776837269814,0.6024929237778669
79,3.739937302478798,1.0,0.33286450423016267,0.5773064642753275
80,4.150404757850477,1.0,0.31015500961751075,0.5517117682526765
81,4.605922041145108,1.0,0.2883252086416989,0.5258398964247117
82,5.1114334834401705,1.0,0.2674363366352634,0.49982883889692614
83,5.672426068491977,1.0,0.24753440790221737,0.4738184163441369
84,6.294988990221888,1.0,0.2286511958298439,0.44794958488652403
85,6.985879746785249,1.0,0.2108049924769956,0.4223591693563101
86,7.752597488629465,1.0,0.1940013810388096,0.3971791126790206
87,8.60346441668451,1.0,0.17823468367666032,0.37253192349650444
88,9.547716114208066,1.0,0.16348941320687665,0.3485300134124601
89,10.59560179277617,1.0,0.149741736918795,0.325272903413025
90,11.758495540521581,1.0,0.13696084509403947,0.3028461544595888
91,13.049019780144016,1.0,0.12511032571504668,0.2813210942352454
92,14.481182276745331,1.0,0.11414954224610462,0.26075371049350937
93,16.070528182616385,1.0,0.10403482618595801,0.2411853006950361
94,17.834308769319094,1.0,0.09472052635715654,0.2226431585710391
95,19.791668678535572,1.0,0.086159949044875,0.20514120402776717
96,21.96385372416547,1.0,0.07830613628785071,0.1886811042429218
97,24.37444150122222,1.0,0.07111252581603789,0.1732538166003491
98,27.04959730463137,1.0,0.06453349130815941,0.15884096586496643
99,30.01835813575592,1.0,0.05852477012714034,0.14541625181655998
100,33.31294787934677,1.0,0.053043795965791306,0.13294683192507384
101,36.96912707195032,1.0,0.04804992953374025,0.12139476212345632
102,41.0265810582719,1.0,0.04350461478941959,0.11071829176655128
103,45.52935074866948,1.0,0.03937148264346774,0.10087298506460729
104,50.526310653356795,1.0,0.03561639426559623,0.09181275898123853
105,56.07169938205458,1.0,0.03220744291669105,0.08349074865877211
106,62.22570836730231,1.0,0.0291149224819552,0.07586005473668808
107,69.0551352016233,1.0,0.02631127004616275,0.06887436606121876
108,76.63410868007462,1.0,0.023770988912947637,0.06248846307764718
109,85.04489341802686,1.0,0.02147055752271896,0.05665862044419632
110,94.37878277775391,1.0,0.019388328826677563,0.05134288348546514
111,104.73708979594508,1.0,0.017504423857578673,0.046501284818797936
112,116.23224686798542,1.0,0.015800622514206032,0.04209598463407729
113,128.9890261253308,1.0,0.014260253954521351,0.0380913480945137
114,143.14589375234786,1.0,0.012868089148581075,0.03445397479138628
115,158.85651294280527,1.0,0.011610234467989047,0.03115268912157498
116,176.2914118095948,1.0,0.010474030258138282,0.028158499676749327
117,195.63983435170647,1.0,0.009447954560443476,0.025444534780391662
118,217.11179456945052,1.0,0.008521531318804957,0.02298596031494723
119,240.9403560239527,1.0,0.007685243973668268,0.02075988502081921
120,267.38416158399497,1.0,0.00693045454995454,0.01874525756165728
121,296.73024081888724,1.0,0.006249328229039307,0.016922758861410096
122,329.2971255097155,1.0,0.005634763306303932,0.015274693382386536
123,365.43830709572546,1.0,0.005080326369898646,0.013784878437103349
124,405.54607358408276,1.0,0.004580192489114218,0.012438536775014025
125,450.05576757004974,1.0,0.004129090168592319,0.01122219313370544
126,499.450511585514,1.0,0.0037222508044715994,0.010123574183648582
127,554.2664520663108,1.0,0.003355362367911666,0.00913151330815609
128,615.0985788580505,1.0,0.003024527038132498,0.008235860602067472
129,682.6071834272393,1.0,0.0027262225094016844,0.007427398296509386
130,757.525025877192,1.0,0.0024572667031695994,0.006697761678001328
131,840.6652885618333,1.0,0.0022147858155369005,0.00603936546251446
132,932.9304026284696,1.0,0.001996184862280231,0.005445335503647018
133,1035.3218432956637,1.0,0.0017991210308508899,0.004909445654234493
134,1148.9510001873086,1.0,0.001621479708084402,0.004426059558445
135,1275.051240713013,1.0,0.0014613525621534956,0.003990077123274497
136,1414.991297434576,1.0,0.0013170176697940223,0.003596885401440732
137,1570.2901247293776,1.0,0.001186921508311276,0.003242313609543713
138,1742.6333860096508,1.0,0.0010696626454819893,0.0029225920040013833
139,1933.891750455232,1.0,0.0009639769734523736,0.0026343144694412866
140,2146.141197858406,1.0,0.0008687243450333857,0.0023744042698907184
141,2381.6855519761607,1.0,0.0007828764823848088,0.002140082615799607
142,2643.0814869741084,1.0,0.0007055061031720076,0.001928840569753778
143,2933.1662783900483,1.0,0.0006357772473057203,0.0017384132854012945
144,3255.0885998350564,1.0,0.0005729360366518552,0.001566756617346737
145,3612.3426997094302,1.0,0.0005163028680921851,0.001412025903476366
146,4008.8063288984645,1.0,0.0004652651246740661,0.0012725567301276437
147,4448.782831127585,1.0,0.0004192705463887995,0.001146847504418208
148,4937.047852839004,1.0,0.00037782122760050114,0.0010335436714130914
149,5478.901179593945,1.0,0.0003404681957155151,0.0009314234265422899
150,6080.224261649427,1.0,0.000306806883391951,0.0008393847857324976
151,6747.5440531107,1.0,0.00027647257260966643,0.0007564340062594833
152,7488.10385759003,1.0,0.00024913666157421203,0.000681675102270541
153,8309.941949353404,1.0,0.0002245030537064141,0.000614300056121714
154,9221.97882333434,1.0,0.0002023047140072133,0.0005535804343336263
155,10234.114021054527,1.0,0.00018230083572131297,0.00049885956337734
156,11357.333583431051,1.0,0.00016427451604536777,0.00044954544364181874
157,12603.829296797274,1.0,0.00014803040337442108,0.00040510433587708514
158,13987.131026472387,1.0,0.00013339250871216704,0.00036505496240124286
159,15522.25357427048,1.0,0.00012020188236502069,0.0003289636145627804
160,17225.859653987874,1.0,0.00010831537316235305,0.0002964393102564664
161,19116.440753857038,1.0,9.760416918459152e-05,0.0002671297394857068
162,21214.51784910632,1.0,8.795224912871596e-05,0.00024071745222293184
163,23542.864143224204,1.0,7.92546462362013e-05,0.0002169162123273551
164,26126.752255633317,1.0,7.141697671139016e-05,0.00019546784124562232
165,28994.22853882881,1.0,6.435448544504889e-05,0.0001761397999893391
166,32176.417502507353,1.0,5.799037107613769e-05,0.0001587225718931344
167,35707.859649004626,1.0,5.22554453229076e-05,0.0001430274938998533
168,39626.88638701478,1.0,4.708777665892436e-05,0.00012888424483088886
169,43976.036093027215,1.0,4.243112830834945e-05,0.00011613930176888949
170,48802.515836544335,1.0,3.82348429346016e-05,0.00010465445106828402
171,54158.71378079476,1.0,3.4453707893246825e-05,9.430536257722904e-05
172,60102.76782070388,1.0,3.104639704456152e-05,8.497959366118084e-05
173,66699.19663030129,1.0,2.7976011699071017e-05,7.657584479896896e-05
174,74019.59996915652,1.0,2.5209395054752033e-05,6.900314243890526e-05
175,82143.43584919439,1.0,2.27162116975202e-05,6.21793769293231e-05
176,91158.88299750836,1.0,2.046974960057298e-05,5.603025716085438e-05
177,101163.7979766207,1.0,1.8445338558255314e-05,5.048921529761862e-05
178,112266.77735108159,1.0,1.662117243990592e-05,4.549624707181604e-05
179,124588.33642950082,1.0,1.4977430001957163e-05,4.099688377176704e-05
180,138262.2173764659,1.0,1.3496167244171206e-05,3.694252554939669e-05
181,153436.84089300132,1.0,1.2161512736381445e-05,3.328917133328252e-05
182,170276.91722258978,1.0,1.0958710043451714e-05,2.9996949486623838e-05
183,188965.23396912115,1.0,9.875012439008609e-06,2.7030473756052767e-05
184,209704.64013232305,1.0,8.898331648715604e-06,2.4357256747661865e-05
185,232720.2478960412,1.0,8.018399448159554e-06,2.1948406987991543e-05
186,258261.87606826748,1.0,7.225333035611917e-06,1.977786248467592e-05
187,286606.7616948256,1.0,6.510851908681434e-06,1.782182848500751e-05
188,318062.5692794119,1.0,5.866883793141747e-06,1.605940597002433e-05
189,352970.73027306574,1.0,5.28673874274483e-06,1.4471115235537146e-05
190,391710.1490809261,1.0,4.763850397029932e-06,1.304004797285321e-05
191,434701.3158125035,1.0,4.292765179473843e-06,1.1750381068599026e-05
192,482410.8704165374,1.0,3.868217631512947e-06,1.0588360794045843e-05
193,535356.6677410719,1.0,3.4856593320095696e-06,9.541173941749163e-06
194,594113.3984965039,1.0,3.140986231402957e-06,8.597620880084732e-06
195,659318.8271333541,1.0,2.8302979395251203e-06,7.747318556178588e-06
196,731680.7143427207,1.0,2.5504693612848963e-06,6.981172193111494e-06
197,811984.4993184009,1.0,2.2981771176178294e-06,6.29072381149036e-06
198,901101.8251665037,1.0,2.0709486102301366e-06,5.668645580912577e-06
199,1000000.0,1.0,1.8661590704363003e-06,5.108017998201659e-06


==> Data/first_order_delta0.6.csv <==
,beta,stationary_state
0,0.15,0.0
1,0.1502002002002002,0.0
2,0.1504004004004004,0.0
3,0.1506006006006006,0.0
4,0.1508008008008008,0.0
5,0.151001001001001,0.0
6,0.1512012012012012,0.0
7,0.1514014014014014,0.0
8,0.1516016016016016,0.0
9,0.1518018018018018,0.0
10,0.152002002002002,0.0
11,0.1522022022022022,0.0
12,0.1524024024024024,0.0
13,0.1526026026026026,0.0
14,0.15280280280280278,0.0
15,0.15300300300300299,0.0
16,0.1532032032032032,0.0
17,0.1534034034034034,0.0
18,0.1536036036036036,0.0
19,0.1538038038038038,0.0
20,0.154004004004004,0.0
21,0.1542042042042042,0.0
22,0.1544044044044044,0.0
23,0.1546046046046046,0.0
24,0.1548048048048048,0.0
25,0.155005005005005,0.0
26,0.1552052052052052,0.0
27,0.1554054054054054,0.0
28,0.1556056056056056,0.0
29,0.1558058058058058,0.0
30,0.156006006006006,0.0
31,0.1562062062062062,0.0
32,0.1564064064064064,0.0
33,0.1566066066066066,0.0
34,0.1568068068068068,0.0
35,0.157007007007007,0.0
36,0.1572072072072072,0.0
37,0.1574074074074074,0.0
38,0.1576076076076076,0.0
39,0.1578078078078078,0.0
40,0.15800800800800802,0.0
41,0.1582082082082082,0.0
42,0.1584084084084084,0.0
43,0.1586086086086086,0.0
44,0.1588088088088088,0.0
45,0.159009009009009,0.0
46,0.1592092092092092,0.0
47,0.1594094094094094,0.0
48,0.1596096096096096,0.0
49,0.1598098098098098,0.0
50,0.16001001001001,0.0
51,0.1602102102102102,0.0
52,0.1604104104104104,0.0
53,0.1606106106106106,0.0
54,0.1608108108108108,0.0
55,0.161011011011011,0.0
56,0.1612112112112112,0.0
57,0.1614114114114114,0.0
58,0.1616116116116116,0.0
59,0.1618118118118118,0.0
60,0.162012012012012,0.0
61,0.16221221221221221,0.0
62,0.16241241241241242,0.0
63,0.16261261261261262,0.0
64,0.16281281281281282,0.0
65,0.16301301301301302,0.0
66,0.1632132132132132,0.0
67,0.1634134134134134,0.0
68,0.1636136136136136,0.0
69,0.1638138138138138,0.0
70,0.164014014014014,0.0
71,0.1642142142142142,0.0
72,0.1644144144144144,0.0
73,0.1646146146146146,0.0
74,0.1648148148148148,0.0
75,0.165015015015015,0.0
76,0.1652152152152152,0.0
77,0.1654154154154154,0.0
78,0.1656156156156156,0.0
79,0.1658158158158158,0.0
80,0.166016016016016,0.0
81,0.1662162162162162,0.0
82,0.1664164164164164,0.0
83,0.16661661661661661,0.0
84,0.16681681681681682,0.0
85,0.16701701701701702,0.0
86,0.16721721721721722,0.0
87,0.16741741741741742,0.0
88,0.16761761761761762,0.0
89,0.16781781781781782,0.0
90,0.16801801801801802,0.0
91,0.1682182182182182,0.0
92,0.16841841841841843,0.0
93,0.1686186186186186,0.0
94,0.1688188188188188,0.0
95,0.169019019019019,0.0
96,0.1692192192192192,0.0
97,0.1694194194194194,0.0
98,0.1696196196196196,0.0
99,0.1698198198198198,0.0
100,0.17002002002002,0.0
101,0.1702202202202202,0.0
102,0.1704204204204204,0.0
103,0.1706206206206206,0.0
104,0.1708208208208208,0.0
105,0.171021021021021,0.0
106,0.17122122122122121,0.0
107,0.17142142142142142,0.0
108,0.17162162162162162,0.0
109,0.17182182182182182,0.0
110,0.17202202202202202,0.0
111,0.17222222222222222,0.0
112,0.17242242242242242,0.0
113,0.17262262262262262,0.0
114,0.17282282282282282,0.0
115,0.17302302302302303,0.0
116,0.17322322322322323,0.0
117,0.17342342342342343,0.0
118,0.1736236236236236,0.0
119,0.17382382382382383,0.0
120,0.174024024024024,0.0
121,0.1742242242242242,0.0
122,0.1744244244244244,0.0
123,0.1746246246246246,0.0
124,0.1748248248248248,0.0
125,0.175025025025025,0.0
126,0.1752252252252252,0.0
127,0.1754254254254254,0.0
128,0.17562562562562561,0.0
129,0.17582582582582582,0.0
130,0.17602602602602602,0.0
131,0.17622622622622622,0.0
132,0.17642642642642642,0.0
133,0.17662662662662662,0.0
134,0.17682682682682682,0.0
135,0.17702702702702702,0.0
136,0.17722722722722722,0.0
137,0.17742742742742743,0.0
138,0.17762762762762763,0.0
139,0.17782782782782783,0.0
140,0.17802802802802803,0.0
141,0.17822822822822823,0.0
142,0.17842842842842843,0.0
143,0.1786286286286286,0.0
144,0.17882882882882883,0.0
145,0.179029029029029,0.0
146,0.17922922922922924,0.0
147,0.1794294294294294,0.0
148,0.1796296296296296,0.0
149,0.1798298298298298,0.0
150,0.18003003003003,0.0
151,0.18023023023023022,0.0
152,0.18043043043043042,0.0
153,0.18063063063063062,0.0
154,0.18083083083083082,0.0
155,0.18103103103103102,0.0
156,0.18123123123123122,0.0
157,0.18143143143143142,0.0
158,0.18163163163163162,0.0
159,0.18183183183183182,0.0
160,0.18203203203203203,0.0
161,0.18223223223223223,0.0
162,0.18243243243243243,0.0
163,0.18263263263263263,0.0
164,0.18283283283283283,0.0
165,0.18303303303303303,0.0
166,0.18323323323323323,0.0
167,0.18343343343343343,0.0
168,0.1836336336336336,0.0
169,0.18383383383383384,0.0
170,0.184034034034034,0.0
171,0.18423423423423424,0.0
172,0.1844344344344344,0.0
173,0.18463463463463464,0.0
174,0.18483483483483482,0.0
175,0.18503503503503502,0.0
176,0.18523523523523522,0.0
177,0.18543543543543542,0.0
178,0.18563563563563562,0.0
179,0.18583583583583582,0.0
180,0.18603603603603602,0.0
181,0.18623623623623622,0.0
182,0.18643643643643643,0.0
183,0.18663663663663663,0.0
184,0.18683683683683683,0.0
185,0.18703703703703703,0.0
186,0.18723723723723723,0.0
187,0.18743743743743743,0.0
188,0.18763763763763763,0.0
189,0.18783783783783783,0.0
190,0.18803803803803804,0.0
191,0.18823823823823824,0.0
192,0.18843843843843844,0.0
193,0.18863863863863864,0.0
194,0.18883883883883884,0.0
195,0.18903903903903901,0.0
196,0.18923923923923924,0.0
197,0.18943943943943942,0.0
198,0.18963963963963965,0.0
199,0.18983983983983982,0.0
200,0.19004004004004005,0.0
201,0.19024024024024022,0.0
202,0.19044044044044042,0.0
203,0.19064064064064062,0.0
204,0.19084084084084083,0.0
205,0.19104104104104103,0.0
206,0.19124124124124123,0.0
207,0.19144144144144143,0.0
208,0.19164164164164163,0.0
209,0.19184184184184183,0.0
210,0.19204204204204203,0.0
211,0.19224224224224223,0.0
212,0.19244244244244244,0.0
213,0.19264264264264264,0.0
214,0.19284284284284284,0.0
215,0.19304304304304304,0.0
216,0.19324324324324324,0.0
217,0.19344344344344344,0.0
218,0.19364364364364364,0.0
219,0.19384384384384384,0.0
220,0.19404404404404402,0.0
221,0.19424424424424425,0.0
222,0.19444444444444442,0.0
223,0.19464464464464465,0.0
224,0.19484484484484482,0.0
225,0.19504504504504505,0.0
226,0.19524524524524522,0.0
227,0.19544544544544543,0.0
228,0.19564564564564563,0.0
229,0.19584584584584583,0.0
230,0.19604604604604603,0.0
231,0.19624624624624623,0.0
232,0.19644644644644643,0.0
233,0.19664664664664663,0.0
234,0.19684684684684683,0.0
235,0.19704704704704704,0.0
236,0.19724724724724724,0.0
237,0.19744744744744744,0.0
238,0.19764764764764764,0.0
239,0.19784784784784784,0.0
240,0.19804804804804804,0.0
241,0.19824824824824824,0.0
242,0.19844844844844844,0.0
243,0.19864864864864865,0.0
244,0.19884884884884885,0.0
245,0.19904904904904905,0.0
246,0.19924924924924925,0.0
247,0.19944944944944942,0.0
248,0.19964964964964965,0.0
249,0.19984984984984983,0.0
250,0.20005005005005005,0.0
251,0.20025025025025023,0.0
252,0.20045045045045046,0.0
253,0.20065065065065063,0.0
254,0.20085085085085083,0.0
255,0.20105105105105103,0.0
256,0.20125125125125123,0.0
257,0.20145145145145144,0.0
258,0.20165165165165164,0.0
259,0.20185185185185184,0.0
260,0.20205205205205204,0.0
261,0.20225225225225224,0.0
262,0.20245245245245244,0.0
263,0.20265265265265264,0.0
264,0.20285285285285284,0.0
265,0.20305305305305305,0.0
266,0.20325325325325325,0.0
267,0.20345345345345345,0.0
268,0.20365365365365365,0.0
269,0.20385385385385385,0.0
270,0.20405405405405405,0.0
271,0.20425425425425425,0.0
272,0.20445445445445445,0.0
273,0.20465465465465466,0.0
274,0.20485485485485483,0.0
275,0.20505505505505506,0.0
276,0.20525525525525523,0.0
277,0.20545545545545546,0.0
278,0.20565565565565563,0.0
279,0.20585585585585583,0.0
280,0.20605605605605604,0.0
281,0.20625625625625624,0.0
282,0.20645645645645644,0.0
283,0.20665665665665664,0.0
284,0.20685685685685684,0.0
285,0.20705705705705704,0.0
286,0.20725725725725724,0.0
287,0.20745745745745744,0.0
288,0.20765765765765765,0.0
289,0.20785785785785785,0.0
290,0.20805805805805805,0.0
291,0.20825825825825825,0.0
292,0.20845845845845845,0.0
293,0.20865865865865865,0.0
294,0.20885885885885885,0.0
295,0.20905905905905905,0.0
296,0.20925925925925926,0.0
297,0.20945945945945946,0.0
298,0.20965965965965966,0.0
299,0.20985985985985983,0.0
300,0.21006006006006006,0.0
301,0.21026026026026023,0.0
302,0.21046046046046046,0.0
303,0.21066066066066064,0.0
304,0.21086086086086087,0.0
305,0.21106106106106104,0.0
306,0.21126126126126124,0.0
307,0.21146146146146144,0.0
308,0.21166166166166164,0.0
309,0.21186186186186184,0.0
310,0.21206206206206205,0.0
311,0.21226226226226225,0.0
312,0.21246246246246245,0.0
313,0.21266266266266265,0.0
314,0.21286286286286285,0.0
315,0.21306306306306305,0.0
316,0.21326326326326325,0.0
317,0.21346346346346345,0.0
318,0.21366366366366366,0.0
319,0.21386386386386386,0.0
320,0.21406406406406406,0.0
321,0.21426426426426426,0.0
322,0.21446446446446443,0.0
323,0.21466466466466466,0.0
324,0.21486486486486484,0.0
325,0.21506506506506506,0.0
326,0.21526526526526524,0.0
327,0.21546546546546547,0.0
328,0.21566566566566564,0.0
329,0.21586586586586587,0.0
330,0.21606606606606604,0.0
331,0.21626626626626627,0.0
332,0.21646646646646645,0.0
333,0.21666666666666667,0.0
334,0.21686686686686685,0.0
335,0.21706706706706705,0.0
336,0.21726726726726725,0.0
337,0.21746746746746745,0.0
338,0.21766766766766765,0.0
339,0.21786786786786785,0.0
340,0.21806806806806805,0.0
341,0.21826826826826826,0.0
342,0.21846846846846846,0.0
343,0.21866866866866866,0.0
344,0.21886886886886886,0.0
345,0.21906906906906906,0.0
346,0.21926926926926926,0.0
347,0.21946946946946946,0.0
348,0.21966966966966966,0.0
349,0.21986986986986984,0.0
350,0.22007007007007007,0.0
351,0.22027027027027024,0.0
352,0.22047047047047047,0.0
353,0.22067067067067064,0.0
354,0.22087087087087087,0.0
355,0.22107107107107105,0.0
356,0.22127127127127127,0.0
357,0.22147147147147145,0.0
358,0.22167167167167168,0.0
359,0.22187187187187185,0.0
360,0.22207207207207208,0.0
361,0.22227227227227225,0.0
362,0.22247247247247245,0.0
363,0.22267267267267266,0.0
364,0.22287287287287286,0.0
365,0.22307307307307306,0.0
366,0.22327327327327326,0.0
367,0.22347347347347346,0.0
368,0.22367367367367366,0.0
369,0.22387387387387386,0.0
370,0.22407407407407406,0.0
371,0.22427427427427427,0.0
372,0.22447447447447447,0.0
373,0.22467467467467467,0.0
374,0.22487487487487487,0.0
375,0.22507507507507507,0.0
376,0.22527527527527524,0.0
377,0.22547547547547547,0.0
378,0.22567567567567565,0.0
379,0.22587587587587588,0.0
380,0.22607607607607605,0.0
381,0.22627627627627628,0.0
382,0.22647647647647645,0.0
383,0.22667667667667668,0.0
384,0.22687687687687685,0.0
385,0.22707707707707708,0.0
386,0.22727727727727726,0.0
387,0.22747747747747749,0.0
388,0.22767767767767766,0.0
389,0.22787787787787786,0.0
390,0.22807807807807806,0.0
391,0.22827827827827826,0.0
392,0.22847847847847846,0.0
393,0.22867867867867867,0.0
394,0.22887887887887887,0.0
395,0.22907907907907907,0.0
396,0.22927927927927927,0.0
397,0.22947947947947947,0.0
398,0.22967967967967967,0.0
399,0.22987987987987987,0.0
400,0.23008008008008007,0.0
401,0.23028028028028025,0.0
402,0.23048048048048048,0.0
403,0.23068068068068065,0.0
404,0.23088088088088088,0.0
405,0.23108108108108105,0.0
406,0.23128128128128128,0.0
407,0.23148148148148145,0.0
408,0.23168168168168168,0.0
409,0.23188188188188186,0.0
410,0.2320820820820821,0.0
411,0.23228228228228226,0.0
412,0.2324824824824825,0.0
413,0.23268268268268266,0.0
414,0.23288288288288286,0.0
415,0.23308308308308306,0.0
416,0.23328328328328327,0.0
417,0.23348348348348347,0.0
418,0.23368368368368367,0.0
419,0.23388388388388387,0.0
420,0.23408408408408407,0.0
421,0.23428428428428427,0.0
422,0.23448448448448447,0.0
423,0.23468468468468467,0.0
424,0.23488488488488488,0.0
425,0.23508508508508508,0.0
426,0.23528528528528528,0.0
427,0.23548548548548548,0.0
428,0.23568568568568565,0.0
429,0.23588588588588588,0.0
430,0.23608608608608606,0.0
431,0.23628628628628628,0.0
432,0.23648648648648646,0.0
433,0.2366866866866867,0.0
434,0.23688688688688686,0.0
435,0.2370870870870871,0.0
436,0.23728728728728726,0.0
437,0.2374874874874875,0.0
438,0.23768768768768767,0.0
439,0.2378878878878879,0.0
440,0.23808808808808807,0.0
441,0.23828828828828827,0.0
442,0.23848848848848847,0.0
443,0.23868868868868867,0.0
444,0.23888888888888887,0.0
445,0.23908908908908907,0.0
446,0.23928928928928928,0.0
447,0.23948948948948948,0.0
448,0.23968968968968968,0.0
449,0.23988988988988988,0.0
450,0.24009009009009008,0.0
451,0.24029029029029028,0.0
452,0.24049049049049048,0.0
453,0.24069069069069066,0.0
454,0.24089089089089089,0.0
455,0.24109109109109106,0.0
456,0.2412912912912913,0.0
457,0.24149149149149146,0.0
458,0.2416916916916917,0.0
459,0.24189189189189186,0.0
460,0.2420920920920921,0.0
461,0.24229229229229227,0.0
462,0.2424924924924925,0.0
463,0.24269269269269267,0.0
464,0.2428928928928929,0.0
465,0.24309309309309307,0.0
466,0.2432932932932933,0.0
467,0.24349349349349347,0.0
468,0.24369369369369367,0.0
469,0.24389389389389388,0.0
470,0.24409409409409408,0.0
471,0.24429429429429428,0.0
472,0.24449449449449448,0.0
473,0.24469469469469468,0.0
474,0.24489489489489488,0.0
475,0.24509509509509508,0.0
476,0.24529529529529528,0.0
477,0.24549549549549549,0.0
478,0.2456956956956957,0.0
479,0.2458958958958959,0.0
480,0.24609609609609606,0.0
481,0.2462962962962963,0.0
482,0.24649649649649646,0.0
483,0.2466966966966967,0.0
484,0.24689689689689687,0.0
485,0.2470970970970971,0.0
486,0.24729729729729727,0.0
487,0.2474974974974975,0.0
488,0.24769769769769767,0.0
489,0.2478978978978979,0.0
490,0.24809809809809807,0.0
491,0.2482982982982983,0.0
492,0.24849849849849848,0.0
493,0.24869869869869868,0.0
494,0.24889889889889888,0.0
495,0.24909909909909908,0.0
496,0.24929929929929928,0.0
497,0.24949949949949948,0.0
498,0.24969969969969968,0.0
499,0.24989989989989989,0.0
500,0.2501001001001001,0.0
501,0.25030030030030026,0.0
502,0.2505005005005005,0.0
503,0.2507007007007007,0.0
504,0.2509009009009009,0.0
505,0.25110110110110107,0.0
506,0.2513013013013013,0.0
507,0.25150150150150147,0.0
508,0.2517017017017017,0.0
509,0.25190190190190187,0.0
510,0.2521021021021021,0.0
511,0.2523023023023023,0.0
512,0.2525025025025025,0.0
513,0.2527027027027027,0.0
514,0.2529029029029029,0.0
515,0.2531031031031031,0.0
516,0.2533033033033033,0.0
517,0.2535035035035035,0.0
518,0.2537037037037037,0.0
519,0.2539039039039039,0.0
520,0.2541041041041041,0.0
521,0.2543043043043043,0.0
522,0.25450450450450446,0.0
523,0.2547047047047047,0.0
524,0.2549049049049049,0.0
525,0.2551051051051051,0.0
526,0.25530530530530526,0.0
527,0.2555055055055055,0.0
528,0.2557057057057057,0.0
529,0.2559059059059059,0.0
530,0.25610610610610607,0.0
531,0.2563063063063063,0.0
532,0.25650650650650647,0.0
533,0.2567067067067067,0.0
534,0.2569069069069069,0.0
535,0.2571071071071071,0.0
536,0.2573073073073073,0.0
537,0.2575075075075075,0.0
538,0.2577077077077077,0.0
539,0.2579079079079079,0.0
540,0.2581081081081081,0.0
541,0.2583083083083083,0.0
542,0.2585085085085085,0.0
543,0.2587087087087087,0.0
544,0.2589089089089089,0.0
545,0.2591091091091091,0.0
546,0.2593093093093093,0.0
547,0.25950950950950946,0.0
548,0.2597097097097097,0.0
549,0.2599099099099099,0.0
550,0.2601101101101101,0.0
551,0.26031031031031027,0.0
552,0.2605105105105105,0.0
553,0.2607107107107107,0.0
554,0.2609109109109109,0.0
555,0.26111111111111107,0.0
556,0.2613113113113113,0.0
557,0.26151151151151153,0.0
558,0.2617117117117117,0.0
559,0.2619119119119119,0.0
560,0.2621121121121121,0.0
561,0.2623123123123123,0.0
562,0.2625125125125125,0.0
563,0.2627127127127127,0.0
564,0.2629129129129129,0.0
565,0.2631131131131131,0.0
566,0.2633133133133133,0.0
567,0.2635135135135135,0.0
568,0.2637137137137137,0.0
569,0.2639139139139139,0.0
570,0.2641141141141141,0.0
571,0.2643143143143143,0.0
572,0.26451451451451446,0.0
573,0.2647147147147147,0.0
574,0.2649149149149149,0.0
575,0.2651151151151151,0.0
576,0.26531531531531527,0.0
577,0.2655155155155155,0.0
578,0.26571571571571573,0.0
579,0.2659159159159159,0.0
580,0.2661161161161161,0.0
581,0.2663163163163163,0.0
582,0.26651651651651653,0.0
583,0.2667167167167167,0.0
584,0.2669169169169169,0.0
585,0.2671171171171171,0.0
586,0.2673173173173173,0.0
587,0.2675175175175175,0.0
588,0.2677177177177177,0.0
589,0.2679179179179179,0.0
590,0.2681181181181181,0.0
591,0.2683183183183183,0.0
592,0.2685185185185185,0.0
593,0.2687187187187187,0.0
594,0.2689189189189189,0.0
595,0.2691191191191191,0.0
596,0.2693193193193193,0.0
597,0.2695195195195195,0.0
598,0.2697197197197197,0.0
599,0.2699199199199199,0.0
600,0.2701201201201201,0.0
601,0.2703203203203203,0.0
602,0.2705205205205205,0.0
603,0.27072072072072073,0.0
604,0.2709209209209209,0.0
605,0.2711211211211211,0.0
606,0.2713213213213213,0.0
607,0.27152152152152154,0.0
608,0.2717217217217217,0.0
609,0.2719219219219219,0.0
610,0.2721221221221221,0.0
611,0.2723223223223223,0.0
612,0.2725225225225225,0.0
613,0.2727227227227227,0.0
614,0.2729229229229229,0.0
615,0.2731231231231231,0.0
616,0.2733233233233233,0.0
617,0.2735235235235235,0.0
618,0.2737237237237237,0.0
619,0.2739239239239239,0.0
620,0.2741241241241241,0.0
621,0.2743243243243243,0.0
622,0.2745245245245245,0.0
623,0.2747247247247247,0.0
624,0.27492492492492493,0.0
625,0.2751251251251251,0.0
626,0.2753253253253253,0.0
627,0.2755255255255255,0.0
628,0.27572572572572573,0.0
629,0.2759259259259259,0.0
630,0.2761261261261261,0.0
631,0.2763263263263263,0.0
632,0.27652652652652654,0.0
633,0.2767267267267267,0.0
634,0.2769269269269269,0.0
635,0.2771271271271271,0.0
636,0.27732732732732734,0.0
637,0.2775275275275275,0.0
638,0.2777277277277277,0.0
639,0.2779279279279279,0.0
640,0.27812812812812815,0.0
641,0.2783283283283283,0.0
642,0.2785285285285285,0.0
643,0.2787287287287287,0.0
644,0.2789289289289289,0.0
645,0.2791291291291291,0.0
646,0.2793293293293293,0.0
647,0.2795295295295295,0.0
648,0.2797297297297297,0.0
649,0.27992992992992993,0.0
650,0.2801301301301301,0.0
651,0.2803303303303303,0.0
652,0.2805305305305305,0.0
653,0.28073073073073074,0.0
654,0.2809309309309309,0.0
655,0.2811311311311311,0.0
656,0.2813313313313313,0.0
657,0.28153153153153154,0.0
658,0.2817317317317317,0.0
659,0.2819319319319319,0.0
660,0.2821321321321321,0.0
661,0.28233233233233235,0.0
662,0.2825325325325325,0.0
663,0.2827327327327327,0.0
664,0.2829329329329329,0.0
665,0.28313313313313315,0.0
666,0.2833333333333333,0.0
667,0.2835335335335335,0.0
668,0.28373373373373373,0.0
669,0.28393393393393396,0.0
670,0.28413413413413413,0.0
671,0.2843343343343343,0.0
672,0.2845345345345345,0.0
673,0.2847347347347347,0.0
674,0.28493493493493494,0.0
675,0.2851351351351351,0.0
676,0.2853353353353353,0.0
677,0.2855355355355355,0.0
678,0.28573573573573574,0.0
679,0.2859359359359359,0.0
680,0.2861361361361361,0.0
681,0.2863363363363363,0.0
682,0.28653653653653655,0.0
683,0.2867367367367367,0.0
684,0.2869369369369369,0.0
685,0.2871371371371371,0.0
686,0.28733733733733735,0.0
687,0.2875375375375375,0.0
688,0.2877377377377377,0.0
689,0.2879379379379379,0.0
690,0.28813813813813816,0.0
691,0.28833833833833833,0.0
692,0.2885385385385385,0.0
693,0.28873873873873873,0.0
694,0.28893893893893896,0.0
695,0.28913913913913913,0.0
696,0.2893393393393393,0.0
697,0.2895395395395395,0.0
698,0.2897397397397397,0.0
699,0.28993993993993994,0.0
700,0.2901401401401401,0.0
701,0.2903403403403403,0.0
702,0.2905405405405405,0.0
703,0.29074074074074074,0.0
704,0.2909409409409409,0.0
705,0.2911411411411411,0.0
706,0.2913413413413413,0.0
707,0.29154154154154155,0.0
708,0.2917417417417417,0.0
709,0.2919419419419419,0.0
710,0.2921421421421421,0.0
711,0.29234234234234235,0.0
712,0.2925425425425425,0.0
713,0.2927427427427427,0.0
714,0.29294294294294293,0.0
715,0.29314314314314316,0.0
716,0.29334334334334333,0.0
717,0.2935435435435435,0.0
718,0.29374374374374373,0.0
719,0.29394394394394396,0.0
720,0.29414414414414414,0.0
721,0.2943443443443443,0.0
722,0.29454454454454454,0.0
723,0.2947447447447447,0.0
724,0.29494494494494494,0.0
725,0.2951451451451451,0.0
726,0.2953453453453453,0.0
727,0.2955455455455455,0.0
728,0.29574574574574575,0.0
729,0.2959459459459459,0.0
730,0.2961461461461461,0.0
731,0.2963463463463463,0.0
732,0.29654654654654655,0.06170437062769872
733,0.2967467467467467,0.06485243166648129
734,0.2969469469469469,0.0676313049056597
735,0.29714714714714713,0.07015347346512836
736,0.29734734734734736,0.07248386018678402
737,0.29754754754754753,0.07466396523108325
738,0.2977477477477477,0.07672222225375246
739,0.29794794794794793,0.07867912011299519
740,0.29814814814814816,0.08055000072627898
741,0.29834834834834834,0.08234670488474048
742,0.2985485485485485,0.08407859762760903
743,0.29874874874874874,0.0857532371262536
744,0.29894894894894897,0.0873768277750594
745,0.29914914914914914,0.08895453692328366
746,0.2993493493493493,0.09049072227918499
747,0.29954954954954954,0.09198909897133264
748,0.29974974974974977,0.09345286475281084
749,0.29994994994994995,0.0948847954927069
750,0.3001501501501501,0.0962873191427615
751,0.3003503503503503,0.09766257382719665
752,0.3005505505505505,0.0990124540317309
753,0.30075075075075075,0.10033864774211705
754,0.3009509509509509,0.10164266660931517
755,0.3011511511511511,0.10292587067754227
756,0.3013513513513513,0.1041894888268425
757,0.30155155155155156,0.10543463580421514
758,0.30175175175175173,0.10666232651418657
759,0.3019519519519519,0.10787348808916658
760,0.30215215215215213,0.10906897014706471
761,0.30235235235235236,0.11024955355811823
762,0.30255255255255253,0.11141595797742149
763,0.3027527527527527,0.11256884834907521
764,0.30295295295295294,0.11370884054847172
765,0.30315315315315317,0.11483650629828182
766,0.30335335335335334,0.11595237746921107
767,0.3035535535535535,0.1170569498570632
768,0.30375375375375374,0.11815068651197695
769,0.30395395395395397,0.11923402068305021
770,0.30415415415415414,0.12030735843128615
771,0.3043543543543543,0.12137108095539366
772,0.30455455455455455,0.12242554666807848
773,0.3047547547547548,0.12347109305476896
774,0.30495495495495495,0.12450803834199856
775,0.3051551551551551,0.12553668299873005
776,0.3053553553553553,0.1265573110906124
777,0.3055555555555555,0.1275701915044002
778,0.30575575575575575,0.12857557905742298
779,0.3059559559559559,0.12957371550502364
780,0.3061561561561561,0.13056483045719758
781,0.30635635635635633,0.1315491422142333
782,0.30655655655655656,0.1325268585299323
783,0.30675675675675673,0.13349817730993035
784,0.3069569569569569,0.13446328725173773
785,0.30715715715715713,0.13542236843232974
786,0.30735735735735736,0.13637559284844653
787,0.30755755755755754,0.13732312491417029
788,0.3077577577577577,0.13826512191983498
789,0.30795795795795794,0.13920173445587558
790,0.30815815815815817,0.1401331068048357
791,0.30835835835835834,0.14105937730440818
792,0.3085585585585585,0.14198067868408057
793,0.30875875875875874,0.14289713837769186
794,0.308958958958959,0.14380887881397264
795,0.30915915915915915,0.1447160176869363
796,0.3093593593593593,0.14561866820780023
797,0.30955955955955955,0.1465169393399549
798,0.3097597597597598,0.14741093601835398
799,0.30995995995995995,0.1483007593545697
800,0.3101601601601601,0.14918650682864107
801,0.3103603603603603,0.1500682724687371
802,0.31056056056056053,0.15094614701957018
803,0.31076076076076076,0.1518202181004052
804,0.31096096096096093,0.15269057035344194
805,0.3111611611611611,0.15355728558327572
806,0.31136136136136133,0.15442044288808215
807,0.31156156156156156,0.155280118783119
808,0.31176176176176174,0.1561363873170885
809,0.3119619619619619,0.15698932018185677
810,0.31216216216216214,0.15783898681598696
811,0.31236236236236237,0.15868545450250754
812,0.31256256256256254,0.15952878846130433
813,0.3127627627627627,0.16036905193649123
814,0.31296296296296294,0.1612063062790889
815,0.31316316316316317,0.16204061102531614
816,0.31336336336336335,0.1628720239707753
817,0.3135635635635635,0.16370060124079164
818,0.31376376376376375,0.16452639735714608
819,0.313963963963964,0.16534946530142508
820,0.31416416416416415,0.16616985657519662
821,0.3143643643643643,0.16698762125720235
822,0.31456456456456455,0.16780280805774472
823,0.3147647647647648,0.16861546437043537
824,0.31496496496496496,0.16942563632146052
825,0.31516516516516513,0.17023336881650727
826,0.31536536536536536,0.17103870558548243
827,0.3155655655655656,0.17184168922515214
828,0.31576576576576576,0.17264236123981833
829,0.31596596596596593,0.1734407620801419
830,0.3161661661661661,0.17423693118021222
831,0.31636636636636634,0.17503090699296178
832,0.31656656656656657,0.17582272702401308
833,0.31676676676676674,0.17661242786404327
834,0.3169669669669669,0.1774000452197447
835,0.31716716716716714,0.1781856139434534
836,0.31736736736736737,0.17896916806151655
837,0.31756756756756754,0.17975074080146403
838,0.3177677677677677,0.18053036461804406
839,0.31796796796796795,0.18130807121818054
840,0.3181681681681682,0.18208389158490584
841,0.31836836836836835,0.18285785600032123
842,0.3185685685685685,0.1836299940676319
843,0.31876876876876875,0.18440033473230122
844,0.318968968968969,0.1851689063023669
845,0.31916916916916915,0.1859357364679607
846,0.3193693693693693,0.18670085232006814
847,0.31956956956956956,0.1874642803685641
848,0.3197697697697698,0.18822604655955807
849,0.31996996996996996,0.1889861762920815
850,0.32017017017017013,0.1897446944341488
851,0.32037037037037036,0.1905016253382164
852,0.3205705705705706,0.1912569928560712
853,0.32077077077077076,0.19201082035317232
854,0.32097097097097094,0.19276313072247106
855,0.3211711711711711,0.19351394639773034
856,0.32137137137137134,0.19426328936636794
857,0.32157157157157157,0.195011181181842
858,0.32177177177177174,0.19575764297560058
859,0.3219719719719719,0.196502695468613
860,0.32217217217217214,0.19724635898249934
861,0.3223723723723724,0.19798865345027686
862,0.32257257257257255,0.19872959842673915
863,0.3227727727727727,0.1994692130984827
864,0.32297297297297295,0.20020751629359493
865,0.3231731731731732,0.2009445264910184
866,0.32337337337337335,0.2016802618296039
867,0.3235735735735735,0.20241474011686592
868,0.32377377377377375,0.2031479788374503
869,0.323973973973974,0.20387999516132688
870,0.32417417417417416,0.2046108059517184
871,0.32437437437437433,0.20534042777277542
872,0.32457457457457456,0.20606887689700654
873,0.3247747747747748,0.2067961693124735
874,0.32497497497497496,0.2075223207297614
875,0.32517517517517514,0.20824734658873215
876,0.32537537537537536,0.20897126206506744
877,0.3255755755755756,0.20969408207661128
878,0.32577577577577577,0.21041582128951913
879,0.32597597597597594,0.2111364941242212
880,0.3261761761761761,0.21185611476120436
881,0.32637637637637634,0.21257469714662258
882,0.32657657657657657,0.2132922549977394
883,0.32677677677677675,0.21400880180821072
884,0.3269769769769769,0.21472435085321237
885,0.32717717717717715,0.21543891519441763
886,0.3273773773773774,0.2161525076848303
887,0.32757757757757755,0.21686514097347995
888,0.3277777777777777,0.21757682750998206
889,0.32797797797797795,0.21828757954896832
890,0.3281781781781782,0.218997409154392
891,0.32837837837837835,0.21970632820371236
892,0.32857857857857853,0.22041434839196317
893,0.32877877877877876,0.2211214812357073
894,0.328978978978979,0.22182773807688214
895,0.32917917917917916,0.22253313008654085
896,0.32937937937937933,0.22323766826849128
897,0.32957957957957956,0.22394136346283602
898,0.3297797797797798,0.22464422634941714
899,0.32997997997997996,0.22534626745116884
900,0.33018018018018014,0.22604749713738237
901,0.33038038038038037,0.2267479256268824
902,0.3305805805805806,0.22744756299112076
903,0.33078078078078077,0.22814641915718992
904,0.33098098098098094,0.22884450391075806
905,0.3311811811811812,0.22954182689892755
906,0.33138138138138135,0.23023839763302
907,0.3315815815815816,0.23093422549129164
908,0.33178178178178175,0.23162931972157752
909,0.3319819819819819,0.23232368944387125
910,0.33218218218218215,0.23301734365283794
911,0.3323823823823824,0.23371029122026526
912,0.33258258258258255,0.23440254089745363
913,0.3327827827827827,0.2350941013175476
914,0.33298298298298296,0.23578498099780906
915,0.3331831831831832,0.23647518834183553
916,0.33338338338338336,0.2371647316417241
917,0.33358358358358353,0.2378536190801841
918,0.33378378378378376,0.23854185873259762
919,0.333983983983984,0.2392294585690309
920,0.33418418418418416,0.2399164264561987
921,0.33438438438438434,0.24060277015938172
922,0.33458458458458457,0.2412884973442987
923,0.3347847847847848,0.2419736155789343
924,0.33498498498498497,0.242658132335325
925,0.33518518518518514,0.24334205499130393
926,0.33538538538538537,0.24402539083220443
927,0.3355855855855856,0.24470814705252444
928,0.3357857857857858,0.24539033075755393
929,0.33598598598598595,0.246071948964965
930,0.3361861861861862,0.24675300860636548
931,0.3363863863863864,0.24743351652881732
932,0.3365865865865866,0.2481134794963222
933,0.33678678678678675,0.24879290419127334
934,0.3369869869869869,0.24947179721587492
935,0.33718718718718715,0.2501501650935305
936,0.3373873873873874,0.2508280142702003
937,0.33758758758758756,0.25150535111572986
938,0.33778778778778773,0.2521821819251496
939,0.33798798798798796,0.25285851291994527
940,0.3381881881881882,0.2535343502493019
941,0.33838838838838836,0.2542096999913204
942,0.33858858858858853,0.25488456815421007
943,0.33878878878878876,0.2555589606774529
944,0.338988988988989,0.2562328834329452
945,0.33918918918918917,0.25690634222611464
946,0.33938938938938934,0.25757934279701433
947,0.33958958958958957,0.25825189082139355
948,0.3397897897897898,0.2589239919117462
949,0.33998998998998997,0.2595956516183374
950,0.34019019019019014,0.26026687543021093
951,0.3403903903903904,0.26093766877617297
952,0.3405905905905906,0.2616080370257578
953,0.3407907907907908,0.26227798549017334
954,0.34099099099099095,0.2629475194232281
955,0.3411911911911912,0.2636166440222388
956,0.3413913913913914,0.26428536442891953
957,0.3415915915915916,0.2649536857302544
958,0.34179179179179175,0.265621612959352
959,0.34199199199199193,0.2662891510962831
960,0.34219219219219216,0.26695630506890206
961,0.3423923923923924,0.2676230797536516
962,0.34259259259259256,0.2682894799763525
963,0.34279279279279273,0.26895551051297817
964,0.34299299299299296,0.2696211760904134
965,0.3431931931931932,0.2702864813871987
966,0.34339339339339336,0.2709514310342606
967,0.34359359359359354,0.2716160296156287
968,0.34379379379379377,0.27228028166913787
969,0.343993993993994,0.272944191687117
970,0.34419419419419417,0.27360776411706617
971,0.34439439439439434,0.2742710033623206
972,0.34459459459459457,0.27493391378270104
973,0.3447947947947948,0.27559649969515365
974,0.344994994994995,0.27625876537437627
975,0.34519519519519515,0.27692071505343546
976,0.3453953953953954,0.2775823529243703
977,0.3455955955955956,0.2782436831387849
978,0.3457957957957958,0.27890470980843163
979,0.34599599599599595,0.27956543700578357
980,0.3461961961961962,0.2802258687645947
981,0.3463963963963964,0.28088600908045214
982,0.3465965965965966,0.281545861911317
983,0.34679679679679676,0.28220543117805696
984,0.346996996996997,0.2828647207649685
985,0.34719719719719716,0.2835237345202887
986,0.3473973973973974,0.28418247625670107
987,0.34759759759759756,0.28484094975182894
988,0.34779779779779774,0.2854991587487233
989,0.34799799799799797,0.2861571069563397
990,0.3481981981981982,0.28681479805000815
991,0.34839839839839837,0.28747223567189445
992,0.34859859859859854,0.288129423431454
993,0.34879879879879877,0.2887863649058775
994,0.348998998998999,0.28944306364052813
995,0.3491991991991992,0.2900995231493726
996,0.34939939939939935,0.29075574691540507
997,0.3495995995995996,0.29141173839106227
998,0.3497997997997998,0.29206750099863255
999,0.35,0.292723038130658


==> Data/first_order_flat_theta.csv <==
,times,pi/4,pi/3,pi/5
0,0.001,0.9980044896834709,0.9980043652653586,0.9980044421599753
1,0.0011097524964120721,0.9977860228902237,0.9977858697412426,0.9977859643925139
2,0.0012315506032928262,0.997543704763262,0.99754351625936,0.9975436327611729
3,0.001366716356462006,0.9972749465910129,0.9972747145847861,0.9972748579725066
4,0.0015167168884709225,0.9969768822191406,0.9969765966908951,0.9969767731570368
5,0.0016831803533309566,0.9966463391287723,0.9966459877582114,0.9966462049171296
6,0.0018679135990207828,0.996279806688016,0.9962793743285889,0.9962796415413597
7,0.002072921779595372,0.9958734013447701,0.9958728693789268,0.9958731981518283
8,0.002300430119772917,0.9954228285206379,0.9954221740692448,0.9954225785423412
9,0.0025529080682395165,0.9949233409602577,0.99492253591377,0.9949230334596999
10,0.002833096101839324,0.9943696932891198,0.9943687031208499,0.9943693150782481
11,0.0031440354715915,0.993756092536319,0.9937548748497469,0.9937556274210668
12,0.0034891012134067737,0.9930761443894736,0.9930746471411703,0.9930755724909546
13,0.003872038781812557,0.9923227949682033,0.9923209542954742,0.992322091892941
14,0.004297004704320844,0.9914882679330882,0.9914860055006769,0.991487403759534
15,0.004768611697714469,0.9905639967916006,0.9905612165538956,0.9905629348333755
16,0.005291978735958442,0.989540552324602,0.9895371365785565,0.9895392476228099
17,0.005872786613189483,0.9884075651405326,0.988403369719358,0.9884059626278672
18,0.00651733960488242,0.987153643474364,0.9871484919022108,0.9871516757422918
19,0.007232633896483534,0.9857662864898975,0.9857599628827638,0.9857638710769233
20,0.008026433522257174,0.9842317931898935,0.9842240337098556,0.9842288293174917
21,0.00890735463861044,0.9825351685400155,0.9825256508576937,0.9825315330860445
22,0.009884959046625586,0.9806600273284188,0.9806483580724795,0.98065557003461
23,0.010969857978923836,0.9785884959868756,0.9785741955701225,0.9785830336615966
24,0.012173827277396614,0.9763011152633898,0.9762835996287069,0.9762944248083107
25,0.013509935211980273,0.9737767455161166,0.973755304244215,0.9737685555627428
26,0.014992684327860457,0.9709924773310253,0.970966247463844,0.9709824582400938
27,0.01663816886076129,0.9679235508113502,0.9678914856569084,0.967911302754288
28,0.018464249428955443,0.9645432876223435,0.9645041197164927,0.9645283264293059
29,0.020490746898158472,0.9608230407028769,0.960775238012406,0.9608047811269105
30,0.022739657523579287,0.956732167473835,0.9566738818389088,0.9567099034872253
31,0.02523539170434766,0.9522380333805881,0.9521670401150256,0.9522109150885267
32,0.02800503894183631,0.9473060537034437,0.9472196812021805,0.947273060432851
33,0.03107866187782014,0.9418997827679837,0.9417948309100355,0.9418596918645536
34,0.03448962260405758,0.9359810610269549,0.9358537070990391,0.9359324118674162
35,0.038274944785163134,0.9295102271556025,0.9293559210931259,0.9294512812135212
36,0.04247571552536898,0.9224463988678988,0.9222597419727288,0.9223750929436585
37,0.047137531341167244,0.9147478679352414,0.9145224788307955,0.9146617632718279
38,0.05231099308056263,0.90637255768043,0.9061009292026547,0.906268784874076
39,0.05805225516094899,0.8972786026998827,0.8969519423445271,0.8971538004355233
40,0.06442363508721373,0.8874250550849621,0.8870331112397226,0.8872753032790668
41,0.07149428986597581,0.8767727091333857,0.8763035965804019,0.876593462362928
42,0.07934096665797492,0.8652850258276366,0.864725042831762,0.8650710422973442
43,0.08804883581643465,0.85292915600208,0.8522626257372016,0.8526744364377927
44,0.09771241535346502,0.8396770523554966,0.8388861493005157,0.8393747712505367
45,0.1084365968689611,0.8255067235421063,0.8245713291722484,0.8251491743296893
46,0.12033778407775893,0.810403465729676,0.8093010679366645,0.8099820196235141
47,0.13354515629298988,0.7943610191506884,0.7930666650102846,0.7938661030017726
48,0.14820207057988585,0.7773828522493551,0.7758691172475158,0.7768039338812309
49,0.16446761779946645,0.7594831854696009,0.7577202838476543,0.7588088140068745
50,0.18251834943190443,0.7406878419268709,0.73864375045619,0.7399056852087115
51,0.20255019392306664,0.7210349978837576,0.7186757363622795,0.7201319489431102
52,0.22478058335487253,0.7005753996564899,0.6978653701231683,0.6995376915555169
53,0.24945081352303167,0.6793724878677817,0.6762749543694931,0.6781858758457434
54,0.27682866303920667,0.6575018727887556,0.6539794901547129,0.6561518218010964
55,0.3072112998861759,0.6350505770863086,0.631066091220822,0.6335225178708642
56,0.34092850697468147,0.6121158023272832,0.6076327021346366,0.6103953743473953
57,0.3783462617131929,0.5888032264160669,0.5837865498880073,0.5868765683309507
58,0.419870708444391,0.5652250992785239,0.5596422237551801,0.5630791392453476
59,0.4659525668664682,0.5414980092757983,0.5353193875896266,0.5391207419974043
60,0.517092024289676,0.5177404603320646,0.5109403241748148,0.5151211999947101
61,0.5738441648302398,0.4940704132547554,0.4866274247058275,0.49120003169658016
62,0.6368249944718586,0.4706028895093682,0.46250064397433926,0.4674740100639735
63,0.7067181273927491,0.4474477066619843,0.4386751101247918,0.4440548378046422
64,0.7842822061337682,0.4247074567303476,0.41525895297139387,0.4210470820377175
65,0.8703591361485166,0.4024758104046353,0.39235144922361703,0.39854641664076423
66,0.9658832241158708,0.3808361862357989,0.3700415400851324,0.3766382367131098
67,1.0718913192051276,0.35986081628485633,0.3484067549702309,0.3553966728456469
68,1.1895340673703196,0.3396102101020555,0.32751255075989777,0.334884009829004
69,1.3200884008314182,0.3201329972296386,0.30741205282302775,0.31515049291140335
70,1.4649713983072863,0.30146610943822816,0.28814616463324516,0.2962344865015048
71,1.625755666443795,0.2836352656295755,0.269743998396381,0.2781629306886502
72,1.8041864093920719,0.26665568241769727,0.25222356925510303,0.26095205521762405
73,2.0022003718155843,0.25053296427697813,0.23559268331563124,0.24460826951103387
74,2.2219468609395236,0.23526411542054196,0.2198499806641557,0.22912917859573903
75,2.4658110758226037,0.22083862034942348,0.20498604495377934,0.2145046756906322
76,2.736439997074672,0.2072395459910948,0.1909845484826775,0.2007180613571889
77,3.0367711180354604,0.19444461324324816,0.17782339153547486,0.1877471480372997
78,3.370064329271928,0.18242723415602782,0.16547579853565755,0.17556530500275117
79,3.739937302478798,0.17115746001537116,0.15391134138254242,0.16414244808753872
80,4.150404757850477,0.16060285132378171,0.1430968663807189,0.15344592493059264
81,4.605922041145108,0.15072925995942427,0.1329973384869575,0.14344131310847688
82,5.1114334834401705,0.14150151258759247,0.12357656389013322,0.1340931243931982
83,5.672426068491977,0.13288398633041665,0.1147978231719878,0.1253654097281224
84,6.294988990221888,0.1248411076423434,0.10662440630755686,0.11722226004963576
85,6.985879746785249,0.11733774959371022,0.09902005395516242,0.10962822993875142
86,7.752597488629465,0.11033956229788561,0.09194930976785608,0.1025486725589333
87,8.60346441668451,0.10381323663069095,0.08537779725011183,0.0959500050046184
88,9.547716114208066,0.09772670659947312,0.07927243622035907,0.08979991545331936
89,10.59560179277617,0.09204929495718699,0.07360159194830414,0.0840675150039053
90,11.758495540521581,0.08675181891883067,0.06833518129220346,0.07872344242583233
91,13.049019780144016,0.08180665939841211,0.06344473681175304,0.07373992836207763
92,14.481182276745331,0.07718779577935025,0.058903436021666616,0.069090826739497
93,16.070528182616385,0.07287082052169616,0.054686102326133405,0.06475162556525557
94,17.834308769319094,0.06883293277748469,0.05076918334679964,0.06069942926593316
95,19.791668678535572,0.06505291492145668,0.04713071154762197,0.056912927516277106
96,21.96385372416547,0.0615110951671566,0.04375025130352472,0.0533723503722005
97,24.37444150122222,0.058189298784947815,0.04060883587801549,0.05005941245556478
98,27.04959730463137,0.05507078891299218,0.037688897178744844,0.046957248688799844
99,30.01835813575592,0.05214020229234243,0.034974190651782255,0.04405034363236064
100,33.31294787934677,0.04938347695274397,0.03244971725108883,0.04132445612900448
101,36.96912707195032,0.04678777419709467,0.030101644070907055,0.03876654069877557
102,41.0265810582719,0.04434139741448815,0.02791722494453132,0.03636466694469092
103,45.52935074866948,0.04203370806029496,0.02588472208102816,0.034107938104744176
104,50.526310653356795,0.03985504019212542,0.023993329619852368,0.03198640980183513
105,56.07169938205458,0.03779661500977132,0.022233099820821344,0.029991009980015196
106,62.22570836730231,0.03585045686225877,0.02059487246411561,0.02811346095494788
107,69.0551352016233,0.034009312131577235,0.0190702079045546,0.026346204433961455
108,76.63410868007462,0.032266572269162415,0.017651324101478006,0.024682330266559152
109,85.04489341802686,0.03061620205075405,0.01633103782781591,0.023115509565345034
110,94.37878277775391,0.02905267384390821,0.015102710149504412,0.021639932691310832
111,104.73708979594508,0.027570908375814596,0.013960196161629804,0.0202502524326069
112,116.23224686798542,0.02616622217733449,0.012897798874635609,0.018941532532294254
113,128.9890261253308,0.024834281591585534,0.011910227067699975,0.017709201550181197
114,143.14589375234786,0.023571062995671313,0.01099255726807214,0.016549011888848393
115,158.85651294280527,0.02237281870725253,0.01014020335095161,0.015457003684891215
116,176.2914118095948,0.021236047938724568,0.009348883410677997,0.01442947330587248
117,195.63983435170647,0.020157472116930936,0.008614595910551774,0.013462948160865757
118,217.11179456945052,0.019134013899552525,0.007933596228254887,0.012554161429394228
119,240.9403560239527,0.01816277994294631,0.007302373943130516,0.01170003315189729
120,267.38416158399497,0.017241045153513594,0.006717632251686843,0.010897653711745375
121,296.73024081888724,0.016366239312441588,0.006176277258909006,0.010144268631921843
122,329.2971255097155,0.015535936010845634,0.005675401939036249,0.009437264967762395
123,365.43830709572546,0.014747842512740986,0.0052122772318887655,0.008774159296142853
124,405.54607358408276,0.013999790679864428,0.004784336611820058,0.008152591936294975
125,450.05576757004974,0.013289728754339477,0.004389162150737785,0.007570316730422848
126,499.450511585514,0.012615713841745984,0.004024483632226827,0.007025196262099102
127,554.2664520663108,0.01197590497477825,0.0036881702932641688,0.006515194327641421
128,615.0985788580505,0.011368557584541418,0.0033782225291557064,0.006038366967231961
129,682.6071834272393,0.010792018827734288,0.0030927560954797715,0.005592859992675019
130,757.525025877192,0.010244721153227616,0.0028300058141709555,0.005176906259851198
131,840.6652885618333,0.009725178636259164,0.002588321733431406,0.00478882300223805
132,932.9304026284696,0.009231982001849793,0.0023661566052894487,0.004427005501403748
133,1035.3218432956637,0.00876379377356257,0.002162056773431906,0.004089919286042781
134,1148.9510001873086,0.008319343701732408,0.0019746682390699233,0.003776104192063695
135,1275.051240713013,0.00789742724737664,0.0018027303809199106,0.0034841717498202357
136,1414.991297434576,0.007496901435680655,0.001645056993825861,0.0032128010967288003
137,1570.2901247293776,0.007116682278400187,0.0015005471394573264,0.0029607294837714375
138,1742.6333860096508,0.006755741224684625,0.0013681812354529525,0.0027267588153953694
139,1933.891750455232,0.006413100789845822,0.0012470000618191603,0.0025097547585650215
140,2146.141197858406,0.006087831956463171,0.001136117492478096,0.0023086377509156154
141,2381.6855519761607,0.005779054340414657,0.001034715548514379,0.0021223800990967556
142,2643.0814869741084,0.005485932676037919,0.0009420247170911184,0.0019500124534372176
143,2933.1662783900483,0.00520767474413712,0.0008573405073190261,0.001790619414706075
144,3255.0885998350564,0.0049435267119521285,0.0007800096817574115,0.0016433275637305893
145,3612.3426997094302,0.0046927721502295575,0.0007094211833438317,0.0015073162030858382
146,4008.8063288984645,0.004454732345944952,0.0006450218803354588,0.0013818148149965992
147,4448.782831127585,0.004228764146899569,0.0005862895579318603,0.0012660884181465318
148,4937.047852839004,0.00401425638747109,0.0005327495562849544,0.0011594495563281642
149,5478.901179593945,0.0038106263164484574,0.00048396414541135177,0.001061255308350119
150,6080.224261649427,0.0036173223886923982,0.000439524057270308,0.0009708929493382738
151,6747.5440531107,0.0034338222384060887,0.0003990632497814216,0.0008877939363269182
152,7488.10385759003,0.0032596299981510184,0.0003622326456845076,0.0008114256609986796
153,8309.941949353404,0.0030942731922678776,0.0003287238771791157,0.0007412827290396571
154,9221.97882333434,0.0029373012428063785,0.00029824276712124906,0.0006769017595125819
155,10234.114021054527,0.0027882877814839023,0.00027052851719698486,0.0006178423794695629
156,11357.333583431051,0.0026468392522002266,0.00024533513922941436,0.0005636958652053486
157,12603.829296797274,0.002512561106428485,0.00022244195717670005,0.0005140854127924964
158,13987.131026472387,0.0023850939722915277,0.00020164406580144243,0.00046865151435845974
159,15522.25357427048,0.002264095356809257,0.00018275535293473184,0.00042706985578277995
160,17225.859653987874,0.002149234362105636,0.00016560503826670397,0.00038903009083960445
161,19116.440753857038,0.0020401987653323986,0.00015003728738845128,0.00035425026746583953
162,21214.51784910632,0.0019366922787464826,0.00013590917731708552,0.00032246685753854314
163,23542.864143224204,0.001838437755824845,0.00012309153474400865,0.00029343384238165765
164,26126.752255633317,0.001745171262228333,0.00011146387276438164,0.0002669288209593496
165,28994.22853882881,0.0016566309777094413,0.0001009204832161823,0.00024273848911551268
166,32176.417502507353,0.001572585113214089,9.135894983667835e-05,0.0002206749314579053
167,35707.859649004626,0.0014927982305652243,8.26937441656249e-05,0.0002005549258650228
168,39626.88638701478,0.0014170655393161658,7.48376957298353e-05,0.00018221951131278393
169,43976.036093027215,0.0013451687259961838,6.77215412671858e-05,0.00016551232649553366
170,48802.515836544335,0.0012769225923137328,6.127206852077355e-05,0.00015029916155000165
171,54158.71378079476,0.00121213920551861,5.5431577830618204e-05,0.0001364470098460236
172,60102.76782070388,0.0011506418329035337,5.014141279059854e-05,0.00012384304721939018
173,66699.19663030129,0.0010922680879013936,4.535028916460933e-05,0.00011237430060231423
174,74019.59996915652,0.0010368487038216062,4.1014168869111576e-05,0.00010194635618080919
175,82143.43584919439,0.0009842440551535577,3.708655055732242e-05,9.246349078599614e-05
176,91158.88299750836,0.0009343102381938796,3.3533728386405355e-05,8.384675465430374e-05
177,101163.7979766207,0.0008869056424045494,3.0317216500802025e-05,7.601571880580982e-05
178,112266.77735108159,0.0008419087968980239,2.740637933336009e-05,6.890369712214285e-05
179,124588.33642950082,0.0007991936098073517,2.4774325773587926e-05,6.244451622301885e-05
180,138262.2173764659,0.0007586476161354294,2.23910530069192e-05,5.658040900086082e-05
181,153436.84089300132,0.0007201560689416639,2.0236855162981377e-05,5.12587360126274e-05
182,170276.91722258978,0.0006836190427247571,1.8288446979434112e-05,4.6428250351261006e-05
183,188965.23396912115,0.0006489367362738934,1.6524880782149732e-05,4.2047925886971834e-05
184,209704.64013232305,0.0006160108297064526,1.493216908979771e-05,3.807306379637861e-05
185,232720.2478960412,0.0005847565125327331,1.3491021299586886e-05,3.447016339999355e-05
186,258261.87606826748,0.0005550898948055507,1.2187505267898842e-05,3.120310813298727e-05
187,286606.7616948256,0.0005269252990588051,1.1010906236018563e-05,2.824125320220825e-05
188,318062.5692794119,0.0005001926401570208,9.945936482076646e-06,2.5558437846709052e-05
189,352970.73027306574,0.00047481422506281013,8.983212166050137e-06,2.3125795377690508e-05
190,391710.1490809261,0.0004507237121324176,8.114724061244122e-06,2.0923413942957632e-05
191,434701.3158125035,0.00042785685197964363,7.3284880319996e-06,1.892822186782022e-05
192,482410.8704165374,0.00040614955677474525,6.617806418318801e-06,1.7120414243046107e-05
193,535356.6677410719,0.0003855418888317068,5.977224137871712e-06,1.548508161895251e-05
194,594113.3984965039,0.0003659823562275745,5.397411364477801e-06,1.4003193366276131e-05
195,659318.8271333541,0.00034741417081155597,4.8729195407364694e-06,1.2662044220418571e-05
196,731680.7143427207,0.0003297854579225681,4.400626848128881e-06,1.1449198957049928e-05
197,811984.4993184009,0.00031305502120016203,3.9736995816085735e-06,1.0350151416918423e-05
198,901101.8251665037,0.0002971715555303936,3.5872546535075643e-06,9.356465609292317e-06
199,1000000.0,0.00028209493240709694,3.238332435879511e-06,8.457720160700067e-06


==> Data/first_order_gauss_theta_2.csv <==
,times,pi/3,pi/4,pi/5
0,0.001,0.998468352018439,0.9987288641647671,0.9986336739926773
1,0.0011489510001873086,0.9982419691367374,0.9985411856646703,0.9984318496194331
2,0.001320088400831418,0.9979820053798207,0.9983256596911385,0.9982000812019063
3,0.0015167168884709225,0.9976835031985432,0.998078172603194,0.997933946150449
4,0.0017426333860096506,0.9973407807259178,0.997794008936912,0.9976283750953854
5,0.0020022003718155844,0.996947328364039,0.9974677652236167,0.9972775593447478
6,0.002300430119772917,0.9964956913777278,0.9970932520626986,0.9968748457548862
7,0.0026430814869741054,0.9959773368508389,0.9966633830408809,0.9964126175132288
8,0.0030367711180354575,0.9953825032512571,0.9961700489849703,0.9958821592239058
9,0.0034891012134067737,0.9947000307641009,0.995603975946053,0.9952735045964279
10,0.004008806328898464,0.9939171705023073,0.9949545652466657,0.9945752649732182
11,0.004605922041145103,0.9930193707470284,0.9942097139284966,0.9937744369486217
12,0.005291978735958442,0.9919900384057042,0.9933556139423566,0.9928561873411383
13,0.00608022426164942,0.9908102741522646,0.9923765285818801,0.9918036139768357
14,0.006985879746785249,0.9894585800814409,0.9912545449268788,0.9905974810358277
15,0.008026433522257174,0.987910539317212,0.9899693014848523,0.9892159281932872
16,0.009221978823334321,0.9861384679223605,0.9884976908807118,0.9876341535249828
17,0.010595601792776159,0.9841110407433336,0.9868135384013852,0.9858240712086737
18,0.012173827277396614,0.9817928945990506,0.9848872585395319,0.9837539465308227
19,0.01398713102647238,0.9791442146066175,0.9826854935004031,0.981388012711493
20,0.016070528182616384,0.9761203125702538,0.9801707400527191,0.9786860767123096
21,0.018464249428955432,0.972671210395349,0.977300974247384,0.9756031246316098
22,0.021214517849106298,0.9687412462732927,0.9740292874424112,0.9720889415187531
23,0.024374441501222203,0.9642687280352377,0.9703035518470389,0.968087765763641
24,0.02800503894183631,0.9591856647747167,0.9660661403605503,0.963538005036898
25,0.032176417502507354,0.9534176165441192,0.9612537309857511,0.9583720470680394
26,0.03696912707195026,0.9468837126095585,0.9557972362834183,0.9525162092460814
27,0.04247571552536898,0.9394968960934177,0.9496219048370286,0.9458908777205445
28,0.04880251583654431,0.9311644630812592,0.9426476503314404,0.9384108959852154
29,0.05607169938205458,0.9217889748262879,0.9347896719023739,0.9299862717867843
30,0.0644236350872137,0.9112696229073318,0.9259594379386976,0.9205232781727499
31,0.0740195999691564,0.8995041245798708,0.9160660983040285,0.9099260176150151
32,0.08504489341802676,0.8863912233894116,0.9050183978698615,0.8980985251292735
33,0.09771241535346496,0.8718338364676316,0.8927271360696349,0.8849474538193723
34,0.11226677735108136,0.8557428645472623,0.879108205570111,0.8703853733352372
35,0.1289890261253308,0.8380416203959116,0.8640861917412788,0.8543346553052727
36,0.14820207057988585,0.8186707621260857,0.8475984672937562,0.8367318660098197
37,0.17027691722258995,0.7975935331741046,0.8295996455589666,0.8175325115209834
38,0.19563983435170626,0.7748010171594967,0.8100661766251573,0.7967158952162413
39,0.22478058335487253,0.7503170266942358,0.7890007911542464,0.7742897645444039
40,0.25826187606826745,0.724202175306709,0.7664364282945296,0.7502943545466688
41,0.29673024081888694,0.6965566508765717,0.7424392393562554,0.7248053915177441
42,0.3409285069746811,0.6675212359705031,0.7171102559729711,0.697935630460785
43,0.39171014908092566,0.6372762097738041,0.6905853687942771,0.6698345595266445
44,0.4500557675700497,0.6060379302948717,0.6630333701619533,0.6406860382155107
45,0.5170920242896755,0.5740531137879125,0.6346519855025914,0.6107038151151255
46,0.5941133984965034,0.5415910739606172,0.605662020866591,0.5801250931834043
47,0.6826071834272386,0.5089344192821661,0.5762999635321571,0.5492025288944941
48,0.7842822061337681,0.4763688929006065,0.5468095578711698,0.5181952408983473
49,0.9011018251665018,0.44417314073517916,0.5174329955717977,0.4873595141808749
50,1.0353218432956615,0.4126091878497296,0.4884024025345305,0.45693991985675503
51,1.1895340673703194,0.38191429988979275,0.45993224930668003,0.42716149809758935
52,1.366716356462006,0.35229472243998555,0.4322131861649367,0.39822350741132384
53,1.5702901247293775,0.32392156323814836,0.4054076229764922,0.37029504664312757
54,1.8041864093920719,0.2969288489671877,0.3796471739313737,0.3435126458252674
55,2.0729217795953696,0.2714135903554207,0.3550319052452808,0.31797972909318384
56,2.381685551976158,0.24743753558914233,0.3316311699790607,0.29376770070643554
57,2.736439997074669,0.225030213941044,0.30948572396171575,0.27091831658558513
58,3.1440354715914998,0.20419284085722963,0.28861076502057564,0.24944695730621833
59,3.6123426997094303,0.1849026867677244,0.26899954513409496,0.22934643356537424
60,4.150404757850472,0.16711756373135286,0.2506272355890648,0.21059099467738718
61,4.768611697714469,0.15078016205653122,0.23345478230577954,0.1931402735896507
62,5.478901179593939,0.13582204780068738,0.21743255101101902,0.17694297214240487
63,6.294988990221888,0.12216720250806701,0.20250362405526837,0.16194015775530868
64,7.2326338964835335,0.10973504923079123,0.18860666543877125,0.14806810041465954
65,8.309941949353387,0.09844295528415829,0.17567831583533566,0.1352606263897882
66,9.547716114208056,0.08820823667567702,0.1636551144078852,0.12345100002579625
67,10.96985797892384,0.0789497089105702,0.15247496996286108,0.112573368677139
68,12.603829296797274,0.07058884079138858,0.1420782218319567,0.10256382092592307
69,14.48118227674533,0.06305057224269701,0.13240834270446364,0.09336111462982175
70,16.638168860761272,0.05626385614245478,0.12341234211045382,0.08490713340763428
71,19.116440753856995,0.05016197756771641,0.11504093146173794,0.07714712737970082
72,21.963853724165467,0.04468270104092146,0.10724851005231648,0.0700297907573784
73,25.235391704347656,0.03976828618353681,0.09999302666824038,0.06350722047419283
74,28.99422853882875,0.0353654070579328,0.09323576415131662,0.057534793744165286
75,33.3129478793467,0.031425003244988335,0.0869410847922127,0.05207099691080091
76,38.27494478516307,0.027902085327745896,0.08107616482163883,0.047077227173186305
77,43.97603609302721,0.024755511174212312,0.07561073714405335,0.04251758730774097
78,50.526310653356795,0.021947747572799495,0.07051685351259356,0.038358683046312396
79,58.05225516094895,0.019444625615860724,0.0657686701523847,0.03456943314304206
80,66.69919663030115,0.017215097419552,0.06134225821777099,0.03112089424895092
81,76.63410868007446,0.015230998893583947,0.05721543696650424,0.027986103417535747
82,88.04883581643465,0.013466821845232927,0.05336762630368675,0.02513993779577889
83,101.1637979766207,0.01189949728790727,0.04977971670838693,0.022558989852738607
84,116.23224686798518,0.010508191126328576,0.04643395244895529,0.020221456514480207
85,133.54515629298973,0.009274112710927923,0.04331382717351566,0.018107040275064105
86,153.436840893001,0.008180336295996248,0.040403989046074555,0.016196860035221226
87,176.2914118095948,0.007211635114037624,0.03769015455700564,0.014473369847686254
88,202.55019392306664,0.0063543277801223486,0.03515903002546995,0.01292028400506907
89,232.72024789604072,0.005596136390304969,0.03279823933561907,0.011522507148071277
90,267.38416158399434,0.0049260557128370155,0.03059625784286011,0.010266068341457187
91,307.21129988617525,0.00433423261864109,0.028542351517928805,0.009138058319453092
92,352.970730273065,0.0038118559469922314,0.02662652078524725,0.008126569308547708
93,405.54607358408276,0.003351054845175409,0.02483944865721485,0.007220636973633967
94,465.9525668664677,0.002944806483100827,0.02317245290508379,0.006410184251433131
95,535.3566677410719,0.002586851076382868,0.02161744176596415,0.005685967015718563
96,615.0985788580504,0.002271615122675417,0.020166872896258965,0.00503952142665948
97,706.7181273927491,0.0019941409540573545,0.018813715347847985,0.004463112652180774
98,811.9844993184008,0.0017500230463012188,0.017551414306563828,0.003949685701049708
99,932.9304026284676,0.001535350301769073,0.01637385835146196,0.003492817817108334
100,1071.8913192051264,0.0013466536624370245,0.015275349060239399,0.0030866725860801336
101,1231.550603292826,0.0011808588303737243,0.014250572765996235,0.002725956316499908
102,1414.9912974345757,0.001035243624814017,0.01329457430230681,0.0024058760434394187
103,1625.7556664437934,0.0009073995958736185,0.012402732586282317,0.002122099796401896
104,1867.9135990207808,0.0007951974982257784,0.011570737905903357,0.0018707190211742252
105,2146.141197858401,0.0006967562992101036,0.010794570790648715,0.0016482128662363396
106,2465.811075822604,0.00061041540158249,0.01007048232448304,0.0014514148690829144
107,2833.096101839324,0.0005347097718234593,0.009394975843340298,0.0012774816927791852
108,3255.0885998350564,0.0004683477190243683,0.008764789877158579,0.001123863910004044
109,3739.9373024787938,0.0004101910767758356,0.008176882236119084,0.0009882788797365774
110,4297.004704320835,0.00035923754955763696,0.007628415204896358,0.000868685618518312
111,4937.047852839003,0.0003146049604605721,0.007116741776239773,0.0007632616136030887
112,5672.426068491977,0.0002755171638577329,0.006639392812303375,0.0006703814739294367
113,6517.33960488242,0.00024129175563534496,0.006194064993502768,0.000588597341205845
114,7488.103857590015,0.00021132899364503932,0.005778609684892201,0.0005166209671428872
115,8603.46441668449,0.00018510190121947648,0.005391022581960697,0.0004533073512718115
116,9884.959046625585,0.00016214784602349368,0.0050294338938445225,0.00039763987179496584
117,11357.333583431051,0.00014206057045502006,0.004692099371489515,0.0003487167678972615
118,13049.019780144015,0.00012448373278419963,0.004377391875068698,0.0003057389402407741
119,14992.684327860441,0.00010910461883642837,0.004083793414287258,0.00026799887153244764
120,17225.859653987838,9.564909587506214e-05,0.0038098879502559044,0.0002348705982059122
121,19791.668678535574,8.38768300792441e-05,0.003554354386482545,0.00020580083521057707
122,22739.657523579273,7.35771468786387e-05,0.0033159603699193336,0.0001803009006581564
123,26126.752255633262,6.456553287455777e-05,0.0030935561633468793,0.000157939368190475
124,30018.358135755858,5.668035457954048e-05,0.0028860691811277905,0.00013833580210857914
125,34489.62260405752,4.978003175466125e-05,0.002692498807342718,0.00012115473570554934
126,39626.88638701478,4.374065159574906e-05,0.0025119116193046704,0.00010610074008358838
127,45529.35074866947,3.845375988467329e-05,0.0023434367494754612,9.29135919518909e-05
128,52310.99308056258,3.3824462080867906e-05,0.0021862616735293075,8.136440082853864e-05
129,60102.76782070375,2.976972923564875e-05,0.0020396285767322352,7.12517612251738e-05
130,69055.13520162315,2.6216947977444798e-05,0.001902830350244113,6.239864645920565e-05
131,79340.96665797492,2.3102636145478908e-05,0.001775207261831144,5.464952994449247e-05
132,91158.88299750818,2.0371311384697915e-05,0.0016561439676999377,4.786774167974102e-05
133,104737.08979594486,1.7974499022801682e-05,0.0015450663578954898,4.193331690471524e-05
134,120337.78407775905,1.5869863446192383e-05,0.001441438773240575,3.67409788201633e-05
135,138262.21737646536,1.4020447343658586e-05,0.0013447615404304678,3.2198354218926874e-05
136,158856.51294280528,1.2394004754102184e-05,0.0012545684946874654,2.822440916055925e-05
137,182518.34943190386,1.0962415955337876e-05,0.0011704246912492358,2.4748103307385874e-05
138,209704.64013232305,9.701174132303702e-06,0.0010919244680177333,2.1707176459665592e-05
139,240940.35602395269,8.5889350306334e-06,0.0010186892549167584,1.904706522701595e-05
140,276828.66303920606,7.607121368363263e-06,0.0009503659421111112,1.671997468440613e-05
141,318062.5692794119,6.7395739127609185e-06,0.0008866250788149463,1.4684043466642127e-05
142,365438.3070957247,5.972241305141085e-06,0.0008271593017092946,1.2902616947927986e-05
143,419870.70844439056,5.292901419723082e-06,0.0007716819026666406,1.1343608526111496e-05
144,482410.87041653733,4.690928076711212e-06,0.0007199253885897441,9.978937509316459e-06
145,554266.4520663095,4.157085429465362e-06,0.0006716401668355827,8.784035239538232e-06
146,636824.9944718586,3.6833470189228717e-06,0.0006265934212186502,7.737411497767006e-06
147,731680.7143427177,3.2627296949126924e-06,0.0005845679760491367,6.820273809906955e-06
148,840665.2885618316,2.8891185566842107e-06,0.0005453611611589134,6.01619284833253e-06
149,965883.2241158708,2.557169183771505e-06,0.0005087839409315389,5.310811799950779e-06
150,1109752.4964120698,2.2622196033915247e-06,0.00047465993445214234,4.691591893866326e-06
151,1275051.2407130129,2.000182831773371e-06,0.00044282463124566254,4.14758357675859e-06
152,1464971.3983072818,1.7674153835137325e-06,0.00041312451383792713,3.6692379672266827e-06
153,1683180.353330955,1.560722321723128e-06,0.00038541638673350516,3.2482325263779467e-06
154,1933891.750455232,1.3772989374122397e-06,0.0003595666141851212,2.8773108347528536e-06
155,2221946.860939519,1.2145960445159915e-06,0.0003354506082261848,2.5501449049831937e-06
156,2552908.0682395166,1.0703719729619075e-06,0.00031295203145844915,2.2612373586536242e-06
157,2933166.278390036,9.426491824630661e-07,0.0002919624574309915,2.0058195415129564e-06
158,3370064.3292719247,8.295949475056733e-07,0.000272380618762669,1.7797534333505076e-06
159,3872038.781812557,7.296326888669991e-07,0.00025411215403933556,1.5794238033066496e-06
160,4448782.831127576,6.413147587631114e-07,0.00023706892151286293,1.4017052549665138e-06
161,5111433.483440165,5.633357347201408e-07,0.0002211687919217385,1.2439073736931804e-06
162,5872786.613189464,4.945740070506345e-07,0.00020633507452815612,1.103673163758577e-06
163,6747544.053110685,4.3394990444962585e-07,0.0001924962484041258,9.789479882879074e-07
164,7752597.488629464,3.805838613712559e-07,0.00017958559352072875,8.679784327873238e-07
165,8907354.63861042,3.3360284629270676e-07,0.0001675408522598211,7.692078802000759e-07
166,10234114.021054527,2.923082006560051e-07,0.00015630394891083126,6.81272947954262e-07
167,11758495.540521532,2.560045961406868e-07,0.00014582069851588458,6.030134597646345e-07
168,13509935.211980252,2.241375040987389e-07,0.00013604055745900157,5.333588223264803e-07
169,15522253.57427048,1.9615480092144335e-07,0.0001269163520215959,4.71402164075096e-07
170,17834308.769319054,1.7162327197129004e-07,0.00011840412480054552,4.1632543295706853e-07
171,20490746.89815846,1.5009967372321804e-07,0.0001104628068030439,3.6738516463556126e-07
172,23542864.143224105,1.3125617290392332e-07,0.00010305410226561619,3.239556097089873e-07
173,27049597.304631315,1.1473004218384555e-07,9.61423012580662e-05,2.854226160335658e-07
174,31078661.877820138,1.0028212442958218e-07,8.969407186426382e-05,2.5129575262667714e-07
175,35707859.64900455,8.761379082551043e-08,8.367831643911186e-05,2.2107114551200302e-07
176,41026581.0582719,7.655003125728038e-08,7.806605331472856e-05,1.9435792012941626e-07
177,47137531.34116709,6.685697552927442e-08,7.283018749755339e-05,1.7074307356416625e-07
178,54158713.78079465,5.838855017327777e-08,6.794549071348719e-05,1.4991571261624687e-07
179,62225708.36730231,5.0988438254474856e-08,6.338842179445059e-05,1.3153532791312948e-07
180,71494289.86597562,4.450747481646551e-08,5.9136975781293966e-05,1.1535881295557253e-07
181,82143435.84919421,3.886422342616801e-08,5.517068303682879e-05,1.0110333199848171e-07
182,94378782.77775352,3.3913742202126234e-08,5.147040208909102e-05,8.858232560359195e-08
183,108436596.86896086,2.9601379047120208e-08,4.801830158743138e-05,7.756262061207592e-08
184,124588336.42950082,2.5837851772194954e-08,4.479773231446399e-05,6.78983419130486e-08
185,143145893.75234756,2.253657505170548e-08,4.179316698379834e-05,5.940770349018681e-08
186,164467617.79946628,1.9673332655084816e-08,3.899011823428679e-05,5.1963466479578874e-08
187,188965233.96912038,1.7161881144956276e-08,3.6375066706393904e-05,4.544241850864114e-08
188,217111794.56945008,1.4966777506821703e-08,3.393540488472699e-05,3.971752500483809e-08
189,249450813.52303165,1.3067661190970607e-08,3.165937214291802e-05,3.4719450076777375e-08
190,286606761.6948244,1.1392976782589305e-08,2.9535987796650795e-05,3.0328990023836695e-08
191,329297125.5097148,9.934673483985091e-09,2.7555023638257133e-05,2.6496374712927777e-08
192,378346261.71319324,8.676832094740756e-09,2.570691489048126e-05,2.3144982296686287e-08
193,434701315.8125017,7.561556075044877e-09,2.3982762713060077e-05,2.020399444950576e-08
194,499450511.585514,6.59163892738454e-09,2.2374243959486665e-05,1.76477577729123e-08
195,573844164.830238,5.760272086537304e-09,2.0873615268986047e-05,1.540244171082574e-08
196,659318827.1333542,5.019782624156347e-09,1.9473625910799913e-05,1.344144881553256e-08
197,757525025.877192,4.372285566735274e-09,1.8167539544605016e-05,1.1739565711631948e-08
198,870359136.1485147,3.822548518397058e-09,1.6949051035750434e-05,1.0241324488697784e-08
199,1000000000.0,3.3365226383900693e-09,1.581228571033483e-05,8.933517135325884e-09


==> Data/first_order_thet_bc_exponent.csv <==
,times,pi/4,pi/3,pi/5
0,0.001,0.0,0.0003864136645577624,0.00014120031005663707
1,0.0011097524964120721,0.0,0.000428804621583209,0.00015669487183999207
2,0.0012315506032928262,0.0,0.0004758437162137513,0.0001738894159642432
3,0.001366716356462006,0.0,0.0005280400807694497,0.00019297038443540985
4,0.0015167168884709225,0.0,0.0005859584919961916,0.00021414465042073153
5,0.0016831803533309566,0.0,0.000650225424081632,0.00023764175337400177
6,0.0018679135990207828,0.0,0.0007215357535165067,0.00026371637779788623
7,0.002072921779595372,0.0,0.0008006601844705001,0.0002926511019885238
8,0.002300430119772917,0.0,0.0008884534702204734,0.00032475944592849615
9,0.0025529080682395165,0.0,0.0009858635136532807,0.0003603892505618331
10,0.002833096101839324,0.0,0.0010939414379760063,0.00039992642410885843
11,0.0031440354715915,0.0,0.0012138527275511533,0.00044379909480543725
12,0.0034891012134067737,0.0,0.0013468895482288423,0.0004924822135929625
13,0.003872038781812557,0.0,0.0014944843667143428,0.0005465026547838728
14,0.004297004704320844,0.0,0.0016582249993717414,0.0006064448677068397
15,0.004768611697714469,0.0,0.001839871232392688,0.0006729571377723484
16,0.005291978735958442,0.0,0.002041373167452343,0.0007467585213278888
17,0.005872786613189483,0.0,0.0022648914597242754,0.0008286465251865783
18,0.00651733960488242,0.0,0.0025128196283473584,0.000919505608759113
19,0.007232633896483534,0.0,0.0027878086329939026,0.0010203165944293355
20,0.008026433522257174,0.0,0.0030927939238068586,0.0011321670801223848
21,0.00890735463861044,0.0,0.0034310251854675986,0.0012562629570315475
22,0.009884959046625586,0.0,0.0038060990090237855,0.0013939411451593556
23,0.010969857978923836,0.0,0.004221994736968492,0.001546683669717293
24,0.012173827277396614,0.0,0.004683113737190658,0.001716133212515313
25,0.013509935211980273,0.0,0.00519432236905327,0.0019041102842343282
26,0.014992684327860457,0.0,0.005760998908981897,0.002112632175851069
27,0.01663816886076129,0.0,0.006389084702253814,0.002343933860402638
28,0.018464249428955443,0.0,0.007085139800647098,0.002600491029643823
29,0.020490746898158472,0.0,0.007856403330277721,0.0028850454637307545
30,0.022739657523579287,0.0,0.008710858807997312,0.003200632945698292
31,0.02523539170434766,0.0,0.009657305173537611,0.0035506139458156864
32,0.02800503894183631,0.0,0.010705434971797413,0.0039387073135096476
33,0.03107866187782014,0.0,0.01186590996422958,0.004369027237297109
34,0.03448962260405758,0.0,0.01315044914482177,0.004846123774913099
35,0.038274944785163134,0.0,0.014571920438438442,0.005375026966644511
36,0.04247571552536898,0.0,0.01614443657407504,0.0059612951638677225
37,0.047137531341167244,0.0,0.01788345504863491,0.006611067646921104
38,0.05231099308056263,0.0,0.019805881345066424,0.0073311217959231515
39,0.05805225516094899,0.0,0.02193017425138131,0.008128935066668569
40,0.06442363508721373,0.0,0.02427645174698281,0.009012751978809517
41,0.07149428986597581,0.0,0.02686659547376043,0.00999165627933016
42,0.07934096665797492,0.0,0.02972434753482142,0.011075648382263261
43,0.08804883581643465,0.0,0.032875379380061284,0.012275728101598472
44,0.09771241535346502,0.0,0.036347421189859966,0.013603982511551777
45,0.1084365968689611,0.0,0.04017031683752564,0.015073678182949957
46,0.12033778407775893,0.0,0.04437606511225309,0.016699359770316523
47,0.13354515629298988,0.0,0.04899883975127741,0.018496951113420663
48,0.14820207057988585,0.0,0.05407497476426472,0.02048385937717516
49,0.16446761779946645,0.0,0.059642905749153916,0.022679081075159743
50,0.18251834943190443,0.0,0.06574305546408106,0.025103308103743286
51,0.20255019392306664,0.0,0.07241764795075159,0.02777903158807838
52,0.22478058335487253,0.0,0.07971042856934345,0.030730640729799124
53,0.24945081352303167,0.0,0.08766625472781425,0.03398451310671424
54,0.27682866303920667,0.0,0.09633072601486568,0.03756909197092684
55,0.3072112998861759,0.0,0.10574971637536842,0.04151494496391429
56,0.34092850697468147,0.0,0.11596830662675514,0.04585480613348849
57,0.3783462617131929,0.0,0.12703038591157065,0.050623627116547186
58,0.419870708444391,0.0,0.13897778034481473,0.05585842017150733
59,0.4659525668664682,0.0,0.15184907743748452,0.06159822320912002
60,0.517092024289676,0.0,0.1656779853515358,0.06788398198797298
61,0.5738441648302398,0.0,0.18049237354079714,0.07475835269216426
62,0.6368249944718586,0.0,0.19631237797245504,0.0822654297367987
63,0.7067181273927491,0.0,0.2131505820980177,0.09045038388736186
64,0.7842822061337682,0.0,0.23101035370569487,0.09935898723898945
65,0.8703591361485166,0.0,0.24988360997271697,0.1090369829644474
66,0.9658832241158708,0.0,0.2697486417683427,0.11952921884990206
67,1.0718913192051276,0.0,0.2905744577985225,0.13087891806022306
68,1.1895340673703196,0.0,0.3123145101830986,0.14312620696192893
69,1.3200884008314182,0.0,0.3349057516027485,0.15630787136321175
70,1.4649713983072863,0.0,0.35827234026688853,0.17045655605291796
71,1.625755666443795,0.0,0.38232362680960286,0.1855989912144822
72,1.8041864093920719,0.0,0.40695841235023783,0.20175385987728361
73,2.0022003718155843,0.0,0.43206779970145465,0.2189304869196401
74,2.2219468609395236,0.0,0.4575301378054866,0.2371278533195474
75,2.4658110758226037,0.0,0.4832122158285729,0.2563340599393457
76,2.736439997074672,0.0,0.5089797825854255,0.27652335755275803
77,3.0367711180354604,0.0,0.5347017513835279,0.2976563974953457
78,3.370064329271928,0.0,0.5602460885057292,0.3196828504238765
79,3.739937302478798,0.0,0.5854737204193369,0.34253643055531874
80,4.150404757850477,0.0,0.6102644816314542,0.366139077242147
81,4.605922041145108,0.0,0.6345087641802556,0.3903985385822867
82,5.1114334834401705,0.0,0.6580905647297685,0.41520501413066047
83,5.672426068491977,0.0,0.6809236292382339,0.44044339772008917
84,6.294988990221888,0.0,0.7029306057500381,0.4659885000972945
85,6.985879746785249,0.0,0.7240363456517013,0.4917162567455791
86,7.752597488629465,0.0,0.7442016032176495,0.5174867945970368
87,8.60346441668451,0.0,0.7633769426071235,0.5431626472732508
88,9.547716114208066,0.0,0.7815477054850698,0.5686135658125647
89,10.59560179277617,0.0,0.7986955827121367,0.593714803185038
90,11.758495540521581,0.0,0.8148230212259268,0.6183368529968112
91,13.049019780144016,0.0,0.8299391692118385,0.6423698506495056
92,14.481182276745331,0.0,0.8440627604109245,0.6657185856594259
93,16.070528182616385,0.0,0.8572198379925396,0.6882842885166914
94,17.834308769319094,0.0,0.8694439638967333,0.7100009716595685
95,19.791668678535572,0.0,0.8807686436556442,0.7308029095248467
96,21.96385372416547,0.0,0.8912408393963568,0.7506411416399803
97,24.37444150122222,0.0,0.9008944859946523,0.7694908785144622
98,27.04959730463137,0.0,0.9097864711444568,0.7873205374413142
99,30.01835813575592,0.0,0.9179495787185992,0.804134673445737
100,33.31294787934677,0.0,0.925441901737291,0.819923005999673
101,36.96912707195032,0.0,0.9322987873209307,0.8347124807480438
102,41.0265810582719,0.0,0.9385686107851282,0.8485104566820526
103,45.52935074866948,0.0,0.9442966213514821,0.8613591170463285
104,50.526310653356795,0.0,0.9495150611329437,0.8732786264539473
105,56.07169938205458,0.0,0.9542750206793666,0.8843204708295559
106,62.22570836730231,0.0,0.958602646687917,0.8945144540405756
107,69.0551352016233,0.0,0.962537741864711,0.9039144917524797
108,76.63410868007462,0.0,0.966115594906764,0.9125590583701932
109,85.04489341802686,0.0,0.9693576974973966,0.9204958428782548
110,94.37878277775391,0.0,0.9723041196944726,0.9277743322987237
111,104.73708979594508,0.0,0.9749725485957357,0.9344302634821059
112,116.23224686798542,0.0,0.9773878753564155,0.9405195147046876
113,128.9890261253308,0.0,0.9795803888338107,0.946072498257948
114,143.14589375234786,0.0,0.9815598430108535,0.9511370409677758
115,158.85651294280527,0.0,0.9833527222085318,0.955750221660652
116,176.2914118095948,0.0,0.9849761712478403,0.9599423175778402
117,195.63983435170647,0.0,0.9864386183351317,0.9637586605591
118,217.11179456945052,0.0,0.9877657711024141,0.9672202608587894
119,240.9403560239527,0.0,0.988962882577292,0.9703623765231129
120,267.38416158399497,0.0,0.9900411327416977,0.9732150238883414
121,296.73024081888724,0.0,0.9910206219789484,0.9757950204979822
122,329.2971255097155,0.0,0.9919007669550065,0.9781373908947999
123,365.43830709572546,0.0,0.9926952760183408,0.9802561174690544
124,405.54607358408276,0.0,0.993416321812236,0.9821705957873673
125,450.05576757004974,0.0,0.9940615303223351,0.9839080739563604
126,499.450511585514,0.0,0.9946472063077836,0.9854747050458134
127,554.2664520663108,0.0,0.995176275419391,0.9868917337240333
128,615.0985788580505,0.0,0.9956485321242579,0.9881754829629662
129,682.6071834272393,0.0,0.9960804707357604,0.9893298236017559
130,757.525025877192,0.0,0.9964672979519559,0.9903769121382422
131,840.6652885618333,0.0,0.9968135429076702,0.9913218839676065
132,932.9304026284696,0.0,0.9971316013396408,0.9921707949347528
133,1035.3218432956637,0.0,0.9974135765366953,0.9929430568439073
134,1148.9510001873086,0.0,0.9976688019793017,0.9936364749986311
135,1275.051240713013,0.0,0.997902500750918,0.9942606474020182
136,1414.991297434576,0.0,0.9981072137480266,0.9948288754495633
137,1570.2901247293776,0.0,0.9982969731259865,0.9953364110754872
138,1742.6333860096508,0.0,0.9984669839862086,0.9957961580074938
139,1933.891750455232,0.0,0.9986157439335764,0.9962133411635405
140,2146.141197858406,0.0,0.998756646241044,0.9965839902658313
141,2381.6855519761607,0.0,0.9988785750985643,0.9969235140456366
142,2643.0814869741084,0.0,0.998989027527068,0.9972283921814116
143,2933.1662783900483,0.0,0.9990928974597422,0.9974994204816153
144,3255.0885998350564,0.0,0.9991795364117263,0.9977502278491941
145,3612.3426997094302,0.0,0.9992648401277062,0.997972077702381
146,4008.8063288984645,0.0,0.9993386332976882,0.9981716084149073
147,4448.782831127585,0.0,0.9994020223539861,0.9983561635990366
148,4937.047852839004,0.0,0.9994661296363948,0.9985161971500068
149,5478.901179593945,0.0,0.9995154668875359,0.9986648067017051
150,6080.224261649427,0.0,0.9995672984567127,0.9987988070559649
151,6747.5440531107,0.0,0.9996114839876254,0.9989144829297094
152,7488.10385759003,0.0,0.9996484022841761,0.9990261282694708
153,8309.941949353404,0.0,0.9996893642219029,0.9991218337103455
154,9221.97882333434,0.0,0.9997147892862113,0.9992085395069858
155,10234.114021054527,0.0,0.9997495026572769,0.9992913760585627
156,11357.333583431051,0.0,0.9997727821023735,0.9993581333542668
157,12603.829296797274,0.0,0.999798931090425,0.9994258133731472
158,13987.131026472387,0.0,0.9998210385995777,0.9994825454143338
159,15522.25357427048,0.0,0.9998353516192778,0.9995321353569576
160,17225.859653987874,0.0,0.999860582004682,0.9995840593993313
161,19116.440753857038,0.0,0.9998689487909537,0.9996216943157417
162,21214.51784910632,0.0,0.999891740758132,0.9996650352146464
163,23542.864143224204,0.0,0.999894277516318,0.9996965469387954
164,26126.752255633317,0.0,0.9999194864778106,0.9997269070397367
165,28994.22853882881,0.0,0.9999181137639672,0.9997589449366588
166,32176.417502507353,0.0,0.9999391427588725,0.9997791558313895
167,35707.859649004626,0.0,0.9999386848762778,0.9998090613380223
168,39626.88638701478,0.0,0.9999596397516359,0.9998215632282618
169,43976.036093027215,0.0,0.9999516499988961,0.9998479303985107
170,48802.515836544335,0.0,0.9999794856027784,0.9998606778749071
171,54158.71378079476,0.0,0.9999648085048378,0.9998800963106621
172,60102.76782070388,0.0,0.9999933525183764,0.999890616766369
173,66699.19663030129,0.0,0.9999801278951621,0.9999056531119301
174,74019.59996915652,0.0,1.0000055947453403,0.9999191062168556
175,82143.43584919439,0.0,0.9999957111021779,0.9999251855050046
176,91158.88299750836,0.0,1.0000148337604104,0.999940409683317
177,101163.7979766207,0.0,1.0000161987949445,0.9999460230101465
178,112266.77735108159,0.0,1.0000181963875645,0.9999570706213996
179,124588.33642950082,0.0,1.0000439253896962,0.9999626480462405
180,138262.2173764659,0.0,1.0000195802657728,0.9999738759235435
181,153436.84089300132,0.0,1.0000640722833412,0.9999774598488625
182,170276.91722258978,0.0,1.0000387107397442,0.9999863340525755
183,188965.23396912115,0.0,1.0000612727181921,0.9999970099584214
184,209704.64013232305,0.0,1.000094308888329,0.9999907108619823
185,232720.2478960412,0.0,1.0000415874922877,1.0000197016795567
186,258261.87606826748,0.0,1.0001377357506203,0.9999935496620377
187,286606.7616948256,0.0,1.0000707360802974,1.0000394652260178
188,318062.5692794119,0.0,1.0001147766856058,1.0000052501954064
189,352970.73027306574,0.0,1.0001708152413056,1.000047131662713
190,391710.1490809261,0.0,1.0000971313255265,1.000036350532334
191,434701.3158125035,0.0,1.000180408165236,1.0000385745418097
192,482410.8704165374,0.0,1.0002209686227366,1.000077898686245
193,535356.6677410719,0.0,1.0001293472317627,1.0000361481360043
194,594113.3984965039,0.0,1.0002663311776325,1.0000938491046114
195,659318.8271333541,0.0,1.0003000306118368,1.0000832738609886
196,731680.7143427207,0.0,1.000154706968807,1.0000673480850468
197,811984.4993184009,0.0,1.0004090172105549,1.0001569923875449
198,901101.8251665037,0.0,1.0004218804099763,1.0001206500737934
199,1000000.0,0.0,1.000355297636978,1.0001187595963013


==> Data/first_order_thet_flat_exponent.csv <==
,times,pi/4,pi/3,pi/5
0,0.001,0.001439995022969904,0.001440129856358029,0.0014400465247429142
1,0.0011097524964120721,0.0015977098937552555,0.0015978758913781602,0.0015977732992102913
2,0.0012315506032928262,0.0017726585497531804,0.0017728629070180321,0.001772736607285519
3,0.001366716356462006,0.001966714950483719,0.0019669665213341582,0.001966811042006053
4,0.0015167168884709225,0.002181954700356518,0.0021822643785728013,0.0021820729869268065
5,0.0016831803533309566,0.002420676255776575,0.0024210574434628675,0.0024208218565379405
6,0.0018679135990207828,0.0026854242489249376,0.0026858934322440023,0.002685603461048285
7,0.002072921779595372,0.002979015112893927,0.002979592569125763,0.0029792356816012926
8,0.002300430119772917,0.0033045652023403664,0.0033052758681526642,0.003304836652607957
9,0.0025529080682395165,0.0036655216123228124,0.0036663961496266055,0.0036658556559659465
10,0.002833096101839324,0.00406569590432568,0.004066772008178308,0.004066106939602145
11,0.0031440354715915,0.004509300952493214,0.004510624955403577,0.004509806676866487
12,0.0034891012134067737,0.005000991122949346,0.005002619961878717,0.0050016132844519
13,0.003872038781812557,0.005545905994673222,0.0055479096216351316,0.005546671312670056
14,0.004297004704320844,0.0061497178191227495,0.0061521821536702015,0.006150659112057127
15,0.004768611697714469,0.006818682896525124,0.006821713439935593,0.0068198404624613225
16,0.005291978735958442,0.007559697017179879,0.007563423273667716,0.0075611203225564435
17,0.005872786613189483,0.008380355073167997,0.008384935954388972,0.008382104817186575
18,0.00651733960488242,0.009289014886926955,0.00929464531308965,0.009291165523024543
19,0.007232633896483534,0.010294865223884607,0.010301784179359475,0.010297508036796904
20,0.008026433522257174,0.01140799834191853,0.011416498604015644,0.011411245163413516
21,0.00890735463861044,0.01263948542838025,0.012649925697368027,0.012643473272660534
22,0.009884959046625586,0.014001455090165293,0.014014274476591393,0.014006351685226353
23,0.010969857978923836,0.015507175790671053,0.015522911474597247,0.015513186324997803
24,0.012173827277396614,0.017171139557206876,0.017190448209898516,0.017178514862772977
25,0.013509935211980273,0.019009146310934737,0.019032830023820425,0.019018192768150484
26,0.014992684327860457,0.021038387255518112,0.021067424864332097,0.02104947875943059
27,0.01663816886076129,0.023277525322084238,0.023313110169586603,0.0232911177087036
28,0.018464249428955443,0.025746770153535464,0.02579035550937356,0.02576341855213006
29,0.020490746898158472,0.028467944506995253,0.0285212980627296,0.02848832416064529
30,0.022739657523579287,0.0314645382477357,0.0315298073282777,0.031489469430125754
31,0.02523539170434766,0.03476174155222702,0.034841531695364074,0.034792219599765556
32,0.02800503894183631,0.038386460671551596,0.03848392694207184,0.038423690863898186
33,0.03107866187782014,0.0423673105670473,0.04248626785806248,0.042412750315178244
34,0.03448962260405758,0.04673455571198408,0.046879609209790764,0.046789964431669884
35,0.038274944785163134,0.05152001451118255,0.0516967091024085,0.051587510520672376
36,0.04247571552536898,0.05675692403864169,0.05697192383498056,0.05683905375249765
37,0.047137531341167244,0.06247970121070799,0.06274099623076979,0.0625795175009771
38,0.05231099308056263,0.06872368619470483,0.06904082392522345,0.06884483737053637
39,0.05805225516094899,0.07552477929170466,0.07590913731240594,0.07567161355736213
40,0.06442363508721373,0.08291896382626845,0.0833840661722447,0.08309665064360605
41,0.07149428986597581,0.09094172327924839,0.09150358610987837,0.09115638491193802
42,0.07934096665797492,0.09962737484424627,0.10030490221934665,0.09988623893190586
43,0.08804883581643465,0.10900830915098225,0.10982369419943623,0.10931986216119331
44,0.09771241535346502,0.11911413517674575,0.12009334184747619,0.11948830963249502
45,0.1084365968689611,0.12997061542793328,0.13114387759630106,0.13041897885839912
46,0.12033778407775893,0.1415986047038806,0.14300095470005172,0.14213456659740076
47,0.13354515629298988,0.15401289351118713,0.15568468592272788,0.15465190626755984
48,0.14820207057988585,0.16722104918884528,0.16920854014049627,0.16798083850198411
49,0.16446761779946645,0.18122207094314322,0.18357795138779734,0.18212283715977995
50,0.18251834943190443,0.19600522378232657,0.1987892061710864,0.1970698808234093
51,0.20255019392306664,0.21154883826054008,0.21482804289234614,0.21280315794383114
52,0.22478058335487253,0.2278198300585738,0.23166921345326677,0.2292926367497975
53,0.24945081352303167,0.24477260993626954,0.24927522570077915,0.2464958738340653
54,0.27682866303920667,0.26234894932692815,0.2675963617617058,0.264357980829355
55,0.3072112998861759,0.28047717827635704,0.28656944785100147,0.2828106303635953
56,0.34092850697468147,0.2990731649239528,0.3061187417026631,0.3017730174101138
57,0.3783462617131929,0.31804130702301453,0.32615677219357636,0.32115281753976926
58,0.419870708444391,0.3372747623051584,0.34658484799257383,0.340846501261385
59,0.4659525668664682,0.3566572025550244,0.36729389709446847,0.3607407233238688
60,0.517092024289676,0.37606585728999165,0.3881678423626065,0.3807155834426448
61,0.5738441648302398,0.39537204698891865,0.40908447743526755,0.40064520037291956
62,0.6368249944718586,0.41444493077673145,0.429917857284674,0.42040098711652313
63,0.7067181273927491,0.4331540182213007,0.450542305730997,0.4398547803188355
64,0.7842822061337682,0.4513708245782147,0.4708326269039837,0.4588798401368343
65,0.8703591361485166,0.4689731672125591,0.49066972050681035,0.47735579936583705
66,0.9658832241158708,0.4858455211774145,0.5099397702505635,0.49516840386218347
67,1.0718913192051276,0.5018831673152366,0.5285397718100213,0.5122143838661969
68,1.1895340673703196,0.5169922429732056,0.546376059957847,0.5284007380473431
69,1.3200884008314182,0.5310920026310347,0.5633688216099065,0.5436479718769158
70,1.4649713983072863,0.5441161828588623,0.5794507530290938,0.5578904470740085
71,1.625755666443795,0.5560116969599941,0.5945686796962786,0.5710760018256512
72,1.8041864093920719,0.5667410094002479,0.6086845781547552,0.5831681639597138
73,2.0022003718155843,0.5762805359507533,0.6217731113240659,0.594143793674639
74,2.2219468609395236,0.5846197457880581,0.6338229431123134,0.6039932716427354
75,2.4658110758226037,0.5917616827860378,0.6448360874229424,0.6127206808152306
76,2.736439997074672,0.5977214199161243,0.6548250265368732,0.6203415443590907
77,3.0367711180354604,0.6025239077460735,0.6638129713641981,0.62688156245542
78,3.370064329271928,0.6062040873067218,0.671832916874912,0.6323763699450267
79,3.739937302478798,0.6088058673113752,0.6789256035412471,0.6368704201286954
80,4.150404757850477,0.6103803600389337,0.6851376167305229,0.6404145793284801
81,4.605922041145108,0.6109842971495385,0.6905213236270923,0.6430656422544229
82,5.1114334834401705,0.6106800414802863,0.695133899911817,0.6448855665277934
83,5.672426068491977,0.60953467161172,0.6990358048487074,0.6459408127236702
84,6.294988990221888,0.6076189552228796,0.7022888684519125,0.6463005948827949
85,6.985879746785249,0.6050057739750222,0.7049567642427668,0.6460358254929895
86,7.752597488629465,0.6017703747737019,0.7071041722678189,0.6452194703201024
87,8.60346441668451,0.5979896348134947,0.7087964118435716,0.6439258941832695
88,9.547716114208066,0.5937418501058994,0.7100972984763958,0.6422301447331046
89,10.59560179277617,0.5891052601749494,0.7110696600541678,0.6402061779878357
90,11.758495540521581,0.5841570202633616,0.711775218022529,0.6379274547629121
91,13.049019780144016,0.5789737334592068,0.7122748835082491,0.6354664834748529
92,14.481182276745331,0.5736306431037135,0.7126266815027799,0.632894867742859
93,16.070528182616385,0.5682008561451168,0.7128852417112843,0.6302811374967423
94,17.834308769319094,0.5627531317284005,0.7131030501584731,0.6276903745975535
95,19.791668678535572,0.5573522162631318,0.7133307812427758,0.625184836297215
96,21.96385372416547,0.5520582870145256,0.7136149597762338,0.6228238013688728
97,24.37444150122222,0.546926501484867,0.7139970736458161,0.6206614352000102
98,27.04959730463137,0.5420044799214954,0.71451580354751,0.6187455326294912
99,30.01835813575592,0.5373321639925862,0.7152075983068933,0.6171192780617134
100,33.31294787934677,0.5329425221492214,0.7161023701237453,0.6158211585140734
101,36.96912707195032,0.5288614788548435,0.7172248637258541,0.6148821861001968
102,41.0265810582719,0.5251056221290468,0.7185975319639415,0.614325748197102
103,45.52935074866948,0.5216829784756919,0.7202389779536029,0.6141701290527612
104,50.526310653356795,0.5185951579659398,0.7221591009665572,0.6144285733578894
105,56.07169938205458,0.5158378099689876,0.7243657529406383,0.6151051420802683
106,62.22570836730231,0.5133984514401851,0.7268653599808869,0.6161987143023406
107,69.0551352016233,0.5112597533302052,0.7296545082482886,0.6177053460775377
108,76.63410868007462,0.5094021633073098,0.7327276996973451,0.6196147967009991
109,85.04489341802686,0.5078031126689178,0.7360804704613813,0.621910922579057
110,94.37878277775391,0.5064360081513368,0.739698151377599,0.6245777383293016
111,104.73708979594508,0.5052757839231345,0.7435652807678818,0.6275967362857288
112,116.23224686798542,0.5042990551615165,0.7476698051068873,0.6309437632729231
113,128.9890261253308,0.5034802294455425,0.7519882213614191,0.6345978320959341
114,143.14589375234786,0.5027965538356209,0.7565011531242457,0.6385380351158187
115,158.85651294280527,0.5022298730717871,0.7611916732993782,0.6427384783029949
116,176.2914118095948,0.5017609578307307,0.7660314481340209,0.6471795163203032
117,195.63983435170647,0.501372913204144,0.7710035077207347,0.6518413003055756
118,217.11179456945052,0.5010547074004489,0.7760847223463344,0.6567001168833629
119,240.9403560239527,0.5007935207663551,0.7812488682213727,0.6617414690914349
120,267.38416158399497,0.5005783829312608,0.7864844774673766,0.6669460115579178
121,296.73024081888724,0.5004042707117108,0.7917621218764149,0.6722950670726922
122,329.2971255097155,0.500262199251133,0.7970706869943597,0.6777788984004662
123,365.43830709572546,0.5001461235498207,0.8023890740861637,0.683377411286727
124,405.54607358408276,0.5000546362714278,0.8076973929046355,0.689080875650913
125,450.05576757004974,0.49998011511210705,0.8129910489866877,0.6948773343136572
126,499.450511585514,0.4999210316581192,0.81824303399754,0.700749725909617
127,554.2664520663108,0.49987648201134915,0.8234569162051342,0.7066942544156877
128,615.0985788580505,0.4998403490435052,0.8286035335864631,0.7126912709350391
129,682.6071834272393,0.4998150125217748,0.8336906471962705,0.7187378558436623
130,757.525025877192,0.4997965028852491,0.8386961532850823,0.7248195468320228
131,840.6652885618333,0.4997826584112962,0.8436224881042436,0.7309255876428232
132,932.9304026284696,0.4997763077116498,0.8484544182143098,0.7370509497606449
133,1035.3218432956637,0.4997710008545982,0.8531931106222922,0.743177315650831
134,1148.9510001873086,0.499770936642452,0.8578333830478138,0.7493086979037086
135,1275.051240713013,0.4997730792659519,0.8623649765985268,0.755420811048951
136,1414.991297434576,0.49977591248618464,0.8667940638491007,0.7615191967115339
137,1570.2901247293776,0.4997833257309288,0.8711119218585243,0.7675816101127608
138,1742.6333860096508,0.49978820829580517,0.8753187311656604,0.7736148905332654
139,1933.891750455232,0.4997972467607742,0.8794123151186013,0.7795962250870013
140,2146.141197858406,0.49980459937697136,0.8833955946021411,0.7855295751772776
141,2381.6855519761607,0.49981323646845277,0.887263490477276,0.791399927668988
142,2643.0814869741084,0.49982336616667283,0.8910149166478368,0.7972081534957839
143,2933.1662783900483,0.4998304523597828,0.8946660402241293,0.8029384536843248
144,3255.0885998350564,0.49984147577673266,0.8981821366256374,0.8085940934025596
145,3612.3426997094302,0.49984797810950377,0.9016202320668938,0.8141638030402057
146,4008.8063288984645,0.4998593249755551,0.9049090971089486,0.8196449677467509
147,4448.782831127585,0.4998659317839158,0.9081339282436831,0.8250286889869902
148,4937.047852839004,0.4998751808838906,0.9112117308701713,0.8303226226218945
149,5478.901179593945,0.4998822766670789,0.9142192775053162,0.8355012258694545
150,6080.224261649427,0.4998890899552923,0.9171075324759237,0.8405901644230802
151,6747.5440531107,0.49989881488614757,0.9198911225922075,0.8455539356277976
152,7488.10385759003,0.4998994829398102,0.9226103980817957,0.8504247128506921
153,8309.941949353404,0.49989856956097595,0.9251739268134372,0.855162238512103
154,9221.97882333434,0.4999059002697513,0.9277233086053619,0.8598102394432354
155,10234.114021054527,0.4999286606660005,0.9301067953088326,0.8643125632908303
156,11357.333583431051,0.49992581318843987,0.9324558309724098,0.8687322251161255
157,12603.829296797274,0.4999231538213055,0.9347187397583103,0.8730027020435249
158,13987.131026472387,0.49994839235935584,0.9368414153979212,0.8771787989624564
159,15522.25357427048,0.49993681800554923,0.938982692463693,0.8812313155864037
160,17225.859653987874,0.4999531560241362,0.940952993787353,0.8851512041241573
161,19116.440753857038,0.49994885827999813,0.9428892992306469,0.8889924696063479
162,21214.51784910632,0.49994977330108953,0.9448092286727673,0.8926645727462753
163,23542.864143224204,0.4999446265119956,0.94652225709197,0.8962841958898735
164,26126.752255633317,0.4999528285018205,0.9483152897895126,0.8997413872633603
165,28994.22853882881,0.49995566575256145,0.9499891298587446,0.9031098233653131
166,32176.417502507353,0.49995486898977387,0.9515241345317401,0.9063861850503503
167,35707.859649004626,0.4999800218256464,0.9531478403893717,0.9095028978141241
168,39626.88638701478,0.49995259473819564,0.9546418395315475,0.9125794210508884
169,43976.036093027215,0.4999896955311188,0.9559636392567732,0.9155146705920306
170,48802.515836544335,0.49997375165856883,0.9575089903495291,0.918329423219723
171,54158.71378079476,0.49997100928566857,0.9587767674416522,0.9211381433320526
172,60102.76782070388,0.4999589360079754,0.959958784660193,0.9237126691386459
173,66699.19663030129,0.49997746940877036,0.9613983022702652,0.9263180758413595
174,74019.59996915652,0.5000137600822042,0.9625115063446114,0.9287969953080865
175,82143.43584919439,0.49997146768776185,0.9635563766787658,0.9311159597540097
176,91158.88299750836,0.49998323246729975,0.964841900755631,0.9334706823719281
177,101163.7979766207,0.49999823635538654,0.9659634843550214,0.9356841998964545
178,112266.77735108159,0.5000046722386663,0.9667696280478585,0.9377352611221222
179,124588.33642950082,0.49996127929314804,0.9678964801419319,0.9399067192318191
180,138262.2173764659,0.49999347330823585,0.9691760522403202,0.941841581081331
181,153436.84089300132,0.5000038079662391,0.9697222757166839,0.943667276214298
182,170276.91722258978,0.5000033313259656,0.9705986842955613,0.9456836729655036
183,188965.23396912115,0.49997362220099045,0.972053765679859,0.947349485491218
184,209704.64013232305,0.5000094200081218,0.9726080099254505,0.9490053527029393
185,232720.2478960412,0.4999921950770055,0.9730836522113065,0.9508186486833564
186,258261.87606826748,0.50002318810412,0.9744118557014366,0.9523487328115808
187,286606.7616948256,0.49998537331491244,0.9755182259727632,0.9537522794187264
188,318062.5692794119,0.4999615187053326,0.9756971011447838,0.9554024131369863
189,352970.73027306574,0.4999873282394306,0.9763638915166695,0.9569207823972679
190,391710.1490809261,0.49998071140592476,0.9777959458626504,0.9579912168766634
191,434701.3158125035,0.49998254379898394,0.9787802436341639,0.9594842629862894
192,482410.8704165374,0.5000172275933707,0.9786802693745723,0.9610919657602448
193,535356.6677410719,0.5000161219201854,0.9791687469560141,0.961888015047452
194,594113.3984965039,0.499978876151216,0.9812568796199459,0.963101104507057
195,659318.8271333541,0.5000273902485751,0.9822179112376099,0.9647786301767645
196,731680.7143427207,0.49996058795118387,0.9813296480051787,0.9656430721583186
197,811984.4993184009,0.4999890916088969,0.9818429528952971,0.9663983044538531
198,901101.8251665037,0.4999689500674842,0.984650465287377,0.967825042250663
199,1000000.0,0.5000119889453862,0.98601921255785,0.9692241044169186


==> Data/first_order_thet_gauss_exponent_2.csv <==
,times,pi/3,pi/4,pi/5
0,0.001,0.0010987938660312422,0.0009106887592134959,0.0009794203921731045
1,0.0011489510001873086,0.0012622035446187936,0.0010461201899867832,0.001125077044669473
2,0.001320088400831418,0.0014498712224220737,0.0012016550701273501,0.0012923562353005526
3,0.0015167168884709225,0.0016653839724044505,0.0013802657431122949,0.0014844553115307927
4,0.0017426333860096506,0.0019128548261155395,0.00158536024966307,0.0017050404296980357
5,0.0020022003718155844,0.00219699846704517,0.0018208449899498058,0.001958314021426395
6,0.002300430119772917,0.002523217361616738,0.0020911960126876682,0.0022490915622089876
7,0.0026430814869741054,0.002897699619781448,0.0024015399942738094,0.0025828887932130107
8,0.0030367711180354575,0.0033275299887594286,0.0027577460606842408,0.002966020646387904
9,0.0034891012134067737,0.003820815487860727,0.003166529687585457,0.003405713215069215
10,0.004008806328898464,0.004386827284516031,0.003635569988702706,0.0039102301964831915
11,0.004605922041145103,0.005036160426203311,0.004173641709476701,0.0044890152434958145
12,0.005291978735958442,0.005780913150529065,0.004790763306723204,0.005152851748042304
13,0.00608022426164942,0.00663488736472444,0.005498362408275024,0.005914041480326714
14,0.006985879746785249,0.0076138117710865824,0.006309459810921095,0.0067866033857381484
15,0.008026433522257174,0.008735588844714414,0.007238872939297618,0.00778649360104027
16,0.009221978823334321,0.010020566469686158,0.008303439330750388,0.00893184738971981
17,0.010595601792776159,0.011491834276274607,0.009522260060273322,0.010243243016016111
18,0.012173827277396614,0.013175543831136154,0.010916962205706838,0.011743986751890912
19,0.01398713102647238,0.01510125044005009,0.012511978268615883,0.013460416971539421
20,0.016070528182616384,0.01730227245933455,0.014334838834677531,0.015422223597249454
21,0.018464249428955432,0.019816061524506514,0.016416472603221235,0.017662776916372754
22,0.021214517849106298,0.022684574293266223,0.01879150521932273,0.020219457047813215
23,0.024374441501222203,0.025954631549269358,0.02149854503026943,0.023133971700067823
24,0.02800503894183631,0.029678246480709485,0.02458043858678472,0.026452644728169203
25,0.032176417502507354,0.03391289760893781,0.0280844755680052,0.030226654256709954
26,0.03696912707195026,0.03872171285874554,0.03206251312473277,0.034512189277309695
27,0.04247571552536898,0.044173526599888296,0.036570985320308454,0.039370489503832415
28,0.04880251583654431,0.05034276248160382,0.04167075520873137,0.04486772469928646
29,0.05607169938205458,0.057309080930939685,0.04742675942641983,0.051074660514794396
30,0.0644236350872137,0.06515672745316982,0.05390738083307028,0.05806604588422431
31,0.0740195999691564,0.07397351600076378,0.06118349564138864,0.06591966631778119
32,0.08504489341802676,0.08384936371787217,0.06932711630659753,0.07471498101983555
33,0.09771241535346496,0.09487431734927035,0.07840957649348791,0.08453129074640546
34,0.11226677735108136,0.1071360112980785,0.08849919381894493,0.09544537103244563
35,0.1289890261253308,0.12071652765147804,0.09965839021463124,0.10752854939906614
36,0.14820207057988585,0.13568866329729076,0.1119402590683988,0.12084321933639569
37,0.17027691722258995,0.15211167442113416,0.1253846401492087,0.13543885553540205
38,0.19563983435170626,0.17002662088308107,0.14001380596411514,0.15134763731957587
39,0.22478058335487253,0.1894515308300922,0.1558279601376167,0.16857988813484395
40,0.25826187606826745,0.21037668194617015,0.17280081027372257,0.18711960007476017
41,0.29673024081888694,0.2327603749553053,0.1908755696968625,0.20692040559046893
42,0.3409285069746811,0.25652562718554484,0.20996180293814468,0.22790240774306436
43,0.39171014908092566,0.28155823593908463,0.22993354778462835,0.24995031094608122
44,0.4500557675700497,0.30770661996037635,0.25062913731494363,0.2729132584016035
45,0.5170920242896755,0.3347837449346785,0.2718530597377416,0.29660670718472476
46,0.5941133984965034,0.3625712789642847,0.2933800500668803,0.3208165091403895
47,0.6826071834272386,0.390825919066778,0.3149614118992008,0.34530517949022027
48,0.7842822061337681,0.4192875902276041,0.3363333390153671,0.3698200852639374
49,0.9011018251665018,0.4476889982570599,0.35722677811567444,0.3941030877654746
50,1.0353218432956615,0.47576585338121746,0.37737817430346765,0.41790095903300745
51,1.1895340673703194,0.5032669854673536,0.39654032600087674,0.4409758007280985
52,1.366716356462006,0.5299635751330002,0.4144925342747929,0.4631146681509655
53,1.5702901247293775,0.5556568303117561,0.43104930702274685,0.48413769184936384
54,1.8041864093920719,0.5801836252074326,0.4460670225440361,0.5039041386006873
55,2.0729217795953696,0.6034198284636473,0.45944817023945184,0.522316090109952
56,2.381685551976158,0.6252813109904481,0.4711430285521773,0.5393196578146158
57,2.736439997074669,0.6457228081821099,0.48114884469892016,0.5549038521876776
58,3.1440354715914998,0.6647350042277226,0.4895067885245716,0.5690974339957846
59,3.6123426997094303,0.6823402618441622,0.4962970500069403,0.5819641673611436
60,4.150404757850472,0.6985875031910301,0.501632549090999,0.5935969583462962
61,4.768611697714469,0.7135466796555378,0.5056517138242311,0.6041113528538536
62,5.478901179593939,0.7273032355888055,0.5085107954866115,0.6136388419335644
63,6.294988990221888,0.7399528649571873,0.5103761206692838,0.6223203230649142
64,7.2326338964835335,0.7515967976886778,0.5114166604541726,0.6303000153239787
65,8.309941949353387,0.7623377396288328,0.5117972347748758,0.6377200384744378
66,9.547716114208056,0.7722765174094716,0.5116726301656938,0.6447157934646551
67,10.96985797892384,0.7815094470180851,0.5111828583414939,0.6514122286096178
68,12.603829296797274,0.7901263832241386,0.51044972471224,0.6579210231612453
69,14.48118227674533,0.7982093846922502,0.5095747988051381,0.6643386826858109
70,16.638168860761272,0.8058318969447056,0.5086387875253614,0.6707455005482001
71,19.116440753856995,0.8130584124173605,0.5077022103519377,0.6772053223261348
72,21.963853724165467,0.8199444788108223,0.506807174433511,0.6837659925080266
73,25.235391704347656,0.826537002032114,0.5059799625595556,0.690460379675599
74,28.99422853882875,0.8328747605925093,0.505234093492591,0.6973078501225853
75,33.3129478793467,0.8389890900282774,0.5045735122066048,0.7043160138082454
76,38.27494478516307,0.844904633930186,0.503995602090161,0.7114826458845666
77,43.97603609302721,0.8506401897441316,0.5034937836781536,0.7187976126787419
78,50.526310653356795,0.8562095304588655,0.5030595583120281,0.7262447496949901
79,58.05225516094895,0.8616222245838858,0.5026839760570561,0.7338035291481073
80,66.69919663030115,0.8668844173136617,0.5023585562812747,0.7414505628307162
81,76.63410868007446,0.8719995596197656,0.5020757643075379,0.7491608247744774
82,88.04883581643465,0.876969034980963,0.5018291794176987,0.7569086513418957
83,101.1637979766207,0.8817927462919165,0.5016134558700314,0.7646684912572728
84,116.23224686798518,0.8864695974101116,0.5014241939338748,0.7724154919828604
85,133.54515629298973,0.8909978961478151,0.5012577654882072,0.7801258824155536
86,153.436840893001,0.8953756797258542,0.501111163769045,0.7877772424939736
87,176.2914118095948,0.8996009812509654,0.5009818642368634,0.7953486794834977
88,202.55019392306664,0.9036720138259822,0.5008677249699816,0.8028209251859456
89,232.72024789604072,0.9075872932625408,0.5007669064900848,0.8101763812266859
90,267.38416158399434,0.9113457087158409,0.5006778210813533,0.8173991387306887
91,307.21129988617525,0.9149466243770719,0.5005990829383974,0.8244749703173556
92,352.970730273065,0.9183897705115613,0.5005294772377494,0.8313913021605313
93,405.54607358408276,0.9216753430402178,0.5004679430447845,0.8381371792720937
94,465.9525668664677,0.9248038357829744,0.500413543155252,0.8447032248639189
95,535.3566677410719,0.9277761490335257,0.5003654506002901,0.8510815724884656
96,615.0985788580504,0.9305932842646714,0.5003229369570498,0.8572657770516932
97,706.7181273927491,0.9332564931999987,0.5002853591594064,0.8632507971180049
98,811.9844993184008,0.9357670708892508,0.5002521462587041,0.8690328643407991
99,932.9304026284676,0.9381263242270009,0.5002227937628546,0.8746093783661232
100,1071.8913192051264,0.9403353868856877,0.5001968561690204,0.8799788790542782
101,1231.550603292826,0.9423953060163348,0.5001739386840444,0.8851408878405158
102,1414.9912974345757,0.9443068361784911,0.5001536920872046,0.8900958203602887
103,1625.7556664437934,0.9460703800895334,0.5001358074439602,0.8948449082499548
104,1867.9135990207808,0.9476859628459235,0.5001200113557495,0.8993900459508893
105,2146.141197858401,0.9491531329663287,0.5001060612911747,0.9037337217785802
106,2465.811075822604,0.950470872918255,0.5000937436540807,0.9078789625324876
107,2833.096101839324,0.9516375635630927,0.5000828685530246,0.9118291247555268
108,3255.0885998350564,0.9526509596645638,0.5000732661494153,0.9155878559655164
109,3739.9373024787938,0.9535081168530899,0.5000647873738037,0.9191590576900346
110,4297.004704320835,0.9542052551382145,0.5000573039221368,0.9225466989230993
111,4937.047852839003,0.9547377245478871,0.5000506998304725,0.9257547860212477
112,5672.426068491977,0.9551003854742848,0.5000448671518201,0.9287872899684808
113,6517.33960488242,0.9552869723823151,0.5000397193993427,0.931648054009731
114,7488.103857590015,0.9552902342860411,0.5000351814802012,0.9343407071649548
115,8603.46441668449,0.9551028303552566,0.5000311711024358,0.9368686231241342
116,9884.959046625585,0.9547157819028813,0.5000276304156845,0.9392348406523555
117,11357.333583431051,0.9541203731266872,0.5000245100025906,0.9414420370876009
118,13049.019780144015,0.9533061856504819,0.5000217517024247,0.9434923291212651
119,14992.684327860441,0.9522640921617431,0.5000193191614322,0.945387261518482
120,17225.859653987838,0.9509831314125216,0.5000171680159745,0.9471280536205285
121,19791.668678535574,0.9494537222373918,0.5000152771337923,0.9487150812028222
122,22739.657523579273,0.9476664744936842,0.5000135941865258,0.9501477484798747
123,26126.752255633262,0.9456132542498507,0.5000121117629713,0.951425458079744
124,30018.358135755858,0.943286235474226,0.5000108015148532,0.9525459176043184
125,34489.62260405752,0.9406819783755924,0.500009662378197,0.953506753006944
126,39626.88638701478,0.937798874605275,0.500008629722469,0.9543036311979289
127,45529.35074866947,0.934638207838727,0.5000077116495063,0.9549328990683456
128,52310.99308056258,0.9312067391144839,0.5000069466703777,0.9553876659584744
129,60102.76782070375,0.927516999408843,0.5000062369952238,0.955662316330197
130,69055.13520162315,0.923586950185406,0.5000055720590728,0.9557486075889514
131,79340.96665797492,0.9194424385658568,0.5000050388616076,0.9556375794320493
132,91158.88299750818,0.9151171173233398,0.5000045722822437,0.955319462970631
133,104737.08979594486,0.9106532131046242,0.5000040973640443,0.9547843252134427
134,120337.78407775905,0.9061009622969212,0.5000037068001599,0.9540194848520922
135,138262.21737646536,0.9015189918356776,0.5000033897811375,0.9530123206567145
136,158856.51294280528,0.8969739253858742,0.5000030486412649,0.9517512578503795
137,182518.34943190386,0.8925392986205684,0.5000028016821061,0.9502226998444382
138,209704.64013232305,0.8882938801341683,0.5000025552976078,0.9484135530433072
139,240940.35602395269,0.8843194069613319,0.5000023443469607,0.946312232235895
140,276828.66303920606,0.8806977485299515,0.5000021455303306,0.9439078122437551
141,318062.5692794119,0.8775077165377136,0.5000019741176125,0.9411906816528035
142,365438.3070957247,0.8748221949987062,0.5000018177283698,0.938154388513157
143,419870.70844439056,0.8727069301495515,0.500001699371915,0.934796603823588
144,482410.87041653733,0.871217029879602,0.5000015535812423,0.9311193200650977
145,554266.4520663095,0.8703932843911305,0.5000014291885219,0.9271307055452432
146,636824.9944718586,0.8702580119966213,0.5000013580043792,0.9228457667337964
147,731680.7143427177,0.8708127748297307,0.5000012270805645,0.9182876309583158
148,840665.2885618316,0.8720500170299478,0.5000011653296125,0.9134890159955316
149,965883.2241158708,0.8739460968567784,0.5000010955193335,0.9084929507623897
150,1109752.4964120698,0.8764523525082684,0.5000010243207726,0.9033529351610666
151,1275051.2407130129,0.8795017595836154,0.500000973166659,0.8981344051819213
152,1464971.3983072818,0.8830509230264827,0.5000009204463344,0.8929117810135174
153,1683180.353330955,0.8870236952915748,0.5000008289135919,0.8877668772393916
154,1933891.750455232,0.8913088260761757,0.5000008290507004,0.8827907361652294
155,2221946.860939519,0.8958590869979421,0.5000007838469918,0.8780861482967991
156,2552908.0682395166,0.9006095457096724,0.5000007748828242,0.8737547186820765
157,2933166.278390036,0.9054312556035472,0.5000006595422845,0.8698925958782303
158,3370064.3292719247,0.9103102253343495,0.500000628566275,0.8665887186873007
159,3872038.781812557,0.9151668933084668,0.5000005825586917,0.8639406148557532
160,4448782.831127576,0.9199320456642864,0.5000006100268606,0.8620200156603708
161,5111433.483440165,0.9245972293700976,0.5000006141336418,0.8608621496731544
162,5872786.613189464,0.9290787135723336,0.5000005307701391,0.8605112026131566
163,6747544.053110685,0.9334155740536336,0.5000005725438521,0.8610080976937122
164,7752597.488629464,0.9374849500789271,0.5000005138269823,0.8623034797423176
165,8907354.63861042,0.9414236522525709,0.5000004714086521,0.8643737460100382
166,10234114.021054527,0.9450201145187304,0.5000004725092378,0.867208668142962
167,11758495.540521532,0.948526031378784,0.500000389704255,0.8706827844736718
168,13509935.211980252,0.9516478623713456,0.500000341490249,0.8747537711485107
169,15522253.57427048,0.9547192295611655,0.5000004736112102,0.879323278521541
170,17834308.769319054,0.9573792509475286,0.500000377206281,0.8842785407909631
171,20490746.89815846,0.9600563781430245,0.5000003550822232,0.8895491114271032
172,23542864.143224105,0.9622680842806572,0.5000003880676775,0.8949957325421783
173,27049597.304631315,0.9646187534738829,0.5000003926914338,0.9006006044795071
174,31078661.877820138,0.9664039114037023,0.5000003582197882,0.906156508095819
175,35707859.64900455,0.9684856438321221,0.5000004853488372,0.9117771391365214
176,41026581.0582719,0.9699148434548232,0.500000181331585,0.9171441446675317
177,47137531.34116709,0.9716996146910065,0.5000003456579318,0.9225270719067679
178,54158713.78079465,0.9729484889433827,0.5000003530656398,0.9274971841521089
179,62225708.36730231,0.9742823545269872,0.5000001202190006,0.9324763217420976
180,71494289.86597562,0.9755669503337357,0.5000002699768192,0.936914967304009
181,82143435.84919421,0.9764174556498578,0.5000003069074234,0.94140938501397
182,94378782.77775352,0.9776588269002391,0.5000002865505307,0.945253410698125
183,108436596.86896086,0.978475585681505,0.5000003494839871,0.9492275227256514
184,124588336.42950082,0.9791307049883793,0.500000262213892,0.952505439979495
185,143145893.75234756,0.9802288330292539,0.5000002246060231,0.9559030565490522
186,164467617.79946628,0.9806502655529868,0.5000001297458789,0.9587519837980978
187,188965233.96912038,0.9811042502672338,0.4999999726697324,0.9614657213270886
188,217111794.56945008,0.9823509323166636,0.5000001054639124,0.9640656933080085
189,249450813.52303165,0.9819236075150962,0.5000000003838113,0.9661105450410667
190,286606761.6948244,0.982565653987837,0.4999999926194527,0.9684225241222311
191,329297125.5097148,0.9841465440458066,0.4999998912686127,0.9701737264802947
192,378346261.71319324,0.9823994495930944,0.4999998885714099,0.9718028341627376
193,434701315.8125017,0.9834528354813199,0.5000002096901612,0.9735980190426197
194,499450511.585514,0.9857396629080524,0.500000526531665,0.9747202078199352
195,573844164.830238,0.9823630523858318,0.49999981806059945,0.9759918436359963
196,659318827.1333542,0.9832945078457289,0.5000003236341957,0.9775655249106268
197,757525025.877192,0.9872293771047425,0.5000002283020946,0.9777878352146555
198,870359136.1485147,0.9831927372041122,0.5000003617390617,0.9789014719934124
199,1000000000.0,0.9812102238642563,0.5000000948388871,0.9801887862394455


==> Data/sec_order_both_2.csv <==
,times,gauss,flat
0,0.001,0.9985940808176811,0.9805149499867492
1,0.001096985797892384,0.9984590902043963,0.9786784282742582
2,0.0012033778407775893,0.9983111091791951,0.9766742854782814
3,0.001320088400831418,0.9981488983994115,0.9744882948685454
4,0.001448118227674533,0.9979711024530389,0.9721052306140716
5,0.0015885651294280526,0.9977762394260141,0.969508838552379
6,0.0017426333860096506,0.9975626896204851,0.9666818150089324
7,0.001911644075385702,0.997328683373242,0.9636057958508645
8,0.0020970464013232324,0.9970722879246154,0.9602613582459383
9,0.002300430119772917,0.9967913932901982,0.9566280378829375
10,0.0025235391704347657,0.9964836970915641,0.9526843646821432
11,0.0027682866303920667,0.9961466883072732,0.94840792027318
12,0.0030367711180354575,0.9957776299133887,0.9437754207344314
13,0.0033312947879346735,0.9953735403925352,0.9387628282742599
14,0.003654383070957254,0.9949311741041518,0.9333454957087299
15,0.004008806328898464,0.9944470005254317,0.9274983478110271
16,0.004397603609302721,0.9939171823938526,0.9211961039962687
17,0.004824108704165368,0.9933375528087417,0.9144135475980508
18,0.005291978735958442,0.992703591381525,0.9071258486129934
19,0.005805225516094896,0.9920103995634796,0.8993089499638218
20,0.006368249944718586,0.9912526753262688,0.8909400332728552
21,0.006985879746785249,0.9904246874258585,0.8819980803767882
22,0.007663410868007463,0.9895202495446841,0.8724640054060977
23,0.008406652885618324,0.9885326946819356,0.8623215346522956
24,0.009221978823334321,0.9874548502474779,0.8515577586233082
25,0.01011637979766207,0.9862790144126447,0.8401634110690617
26,0.011097524964120722,0.9849969343811747,0.8281333910146399
27,0.012173827277396614,0.9835997873668297,0.8154673770538843
28,0.013354515629298987,0.9820781652015106,0.8021706689521219
29,0.014649713983072856,0.9804220636506791,0.7882543709508868
30,0.01607052818261639,0.9786208776844586,0.7737362687578947
31,0.01762914118095948,0.9766634026244789,0.7586403894907325
32,0.01933891750455231,0.9745378198909375,0.7429964495598406
33,0.021214517849106298,0.972231766284044,0.726840754882216
34,0.023272024789604086,0.9697323591948003,0.7102163003247337
35,0.025529080682395178,0.9670262306042289,0.6931727640052701
36,0.02800503894183631,0.9640995868231657,0.6757638075342722
37,0.030721129988617576,0.9609382836409065,0.6580473711626096
38,0.03370064329271928,0.9575279179964746,0.6400863136845069
39,0.036969127071950283,0.9538539372591407,0.6219468400487255
40,0.040554607358408296,0.9499017674382807,0.6036948122670559
41,0.04448782831127586,0.945656962447393,0.5853980400261463
42,0.04880251583654431,0.9411053784574481,0.5671252146715905
43,0.05353566677410724,0.9362333812831736,0.5489409983862481
44,0.058727866131894825,0.931028082672623,0.5309091964869682
45,0.06442363508721373,0.9254775201558024,0.5130910298708556
46,0.07067181273927492,0.9195710747403223,0.49554112561064884
47,0.0775259748862946,0.9132994816123818,0.47831217336638304
48,0.08504489341802676,0.9066549790765412,0.4614496972520377
49,0.09329304026284686,0.8996315429964636,0.4449939289756645
50,0.10234114021054527,0.8922252143880485,0.42898067303240284
51,0.11226677735108136,0.884434350134915,0.41343744439882957
52,0.12315506032928263,0.8762600538621007,0.3983889010161048
53,0.13509935211980265,0.8677055595598021,0.3838511668135396
54,0.14820207057988585,0.8587763120958136,0.3698376601043583
55,0.1625755666443795,0.8494804076842086,0.35635480519458884
56,0.17834308769319093,0.8398291106393825,0.34340575805664425
57,0.19563983435170645,0.8298356720746348,0.3309889144215301
58,0.21461411978584036,0.8195150332959801,0.3190989256639032
59,0.23542864143224176,0.8088848663255033,0.3077277577684039
60,0.2582618760682677,0.7979650897940956,0.2968635562858305
61,0.2833096101839324,0.7867760485498317,0.28649340447436233
62,0.3107866187782014,0.7753401437915443,0.27660083804707325
63,0.3409285069746811,0.7636812873512105,0.2671695113912981
64,0.3739937302478798,0.751822746330322,0.2581799955058535
65,0.41026581058271944,0.7397896761105524,0.24961382321274247
66,0.4500557675700497,0.7276067289447514,0.24144995932711577
67,0.4937047852839004,0.7152980703761264,0.23366894768367635
68,0.541587137807947,0.7028889019919943,0.22624924778531613
69,0.5941133984965034,0.6904021063277014,0.21917136279135496
70,0.6517339604882427,0.6778616995327296,0.21241413722507585
71,0.7149428986597577,0.6652892569076377,0.20595880826520904
72,0.7842822061337681,0.6527065808218795,0.1997853163565667
73,0.86034644166845,0.6401336266949527,0.1938762501141978
74,0.9437878277775381,0.6275895834037113,0.18821319038151663
75,1.0353218432956626,0.6150923935550786,0.1827805370020815
76,1.135733358343105,0.6026585835556358,0.17756188503577794
77,1.245883364295008,0.5903037996599066,0.17254373360483558
78,1.3667163564620073,0.5780420177673359,0.16771188200264345
79,1.4992684327860457,0.5658864633669708,0.16305503015661726
80,1.6446761779946644,0.5538487573861036,0.1585611831728226
81,1.8041864093920719,0.5419397097425434,0.15422115868876288
82,1.9791668678535574,0.5301688326463512,0.15002500216411926
83,2.171117945694505,0.5185446154394824,0.1459654109639792
84,2.381685551976158,0.5070747285666012,0.14203419209733437
85,2.612675225563329,0.4957655028183049,0.13822558420536726
86,2.8660676169482504,0.48462301967266885,0.13453283804755725
87,3.1440354715914998,0.47365167257233304,0.13095135769882146
88,3.4489622604057595,0.4628561620646663,0.1274755509448056
89,3.7834626171319288,0.45223921774635933,0.12410162735902837
90,4.150404757850477,0.4418043117611147,0.12082493825942028
91,4.552935074866948,0.4315527807740973,0.11764218817225941
92,4.99450511585514,0.42148711124659777,0.11454953701793429
93,5.478901179593945,0.41160766111276126,0.11154393922986162
94,6.010276782070382,0.4019151599566042,0.1086222816609246
95,6.593188271333548,0.39241011289121946,0.10578159948184296
96,7.2326338964835335,0.3830917048311145,0.10301943385077847
97,7.934096665797492,0.3739595971582739,0.10033282392599031
98,8.703591361485165,0.36501421579482424,0.09771984920220259
99,9.547716114208056,0.35625213909094516,0.0951775948711243
100,10.473708979594486,0.3476740442110089,0.0927044886237365
101,11.489510001873086,0.3392771342635828,0.090297790943495
102,12.603829296797274,0.3310597171461609,0.0879560563969518
103,13.826221737646563,0.32302013844461197,0.08567687033690584
104,15.16716888470924,0.3151563791783629,0.08345871714868044
105,16.638168860761272,0.30746532085354583,0.0812996259385554
106,18.251834943190424,0.29994577330202166,0.07919787884526805
107,20.022003718155844,0.2925944809785256,0.0771520419802567
108,21.963853724165467,0.28540976236158716,0.07516002750318901
109,24.09403560239527,0.27838746658713676,0.07322100397347578
110,26.430814869741084,0.2715261149587653,0.07133301754785677
111,28.99422853882875,0.2648230057094171,0.0694945512363237
112,31.80625692794119,0.2582743398938028,0.06770452305506314
113,34.891012134067736,0.2518786304334167,0.06596161161921421
114,38.27494478516315,0.24563240820809085,0.06426405038232963
115,41.987070844439145,0.2395331571233849,0.06261064418341687
116,46.05922041145104,0.23357731236512458,0.061000926823444476
117,50.526310653356795,0.22776258673931046,0.05943316393039316
118,55.42664520663107,0.22208611403348766,0.0579057268802446
119,60.80224261649427,0.21654521168540344,0.05641883918749411
120,66.69919663030129,0.21113709918207532,0.054970341484892146
121,73.16807143427191,0.2058588889226703,0.053559183079320116
122,80.26433522257173,0.2007076961489827,0.05218492680980665
123,88.04883581643465,0.19568146028453842,0.0508460778510732
124,96.58832241158709,0.1907768094483156,0.04954250059442889
125,105.95601792776169,0.18599125846961992,0.048272573665085354
126,116.23224686798518,0.18132207814055074,0.047035028559282814
127,127.5051240713013,0.1767669861930027,0.04582985370236905
128,139.87131026472386,0.1723234154284243,0.044655844013612354
129,153.43684089300132,0.16798863162020705,0.0435121228237262
130,168.31803533309582,0.16376011876830607,0.04239767559386141
131,184.64249428955426,0.15963587959729478,0.04131207040565529
132,202.55019392306664,0.15561331045092094,0.040254823386629064
133,222.19468609395238,0.15169014662492245,0.039224641193861154
134,243.74441501222216,0.14786376122937334,0.03822057367711826
135,267.3841615839949,0.14413210168853582,0.03724283474544539
136,293.31662783900424,0.14049301805323375,0.03629000381703265
137,321.76417502507354,0.13694404579106098,0.0353618611066052
138,352.970730273065,0.13348357853840964,0.034457705586447056
139,387.20387818125573,0.13010905226348493,0.033576505660348595
140,424.75715525369026,0.12681878317159045,0.032718259940359956
141,465.9525668664677,0.12361048070624052,0.03188168222061613
142,511.1433483440166,0.1204822639138568,0.03106674939451669
143,560.7169938205458,0.11743221941456618,0.030272911961688038
144,615.0985788580504,0.11445840499212741,0.029499377094563562
145,674.75440531107,0.11155896330417651,0.028745459817659115
146,740.1959996915638,0.10873245386744085,0.028011240973828948
147,811.9844993184008,0.10597653845145179,0.027295443747743564
148,890.735463861044,0.103289979141565,0.026598366930439068
149,977.1241535346502,0.1006708552001266,0.02591880570586161
150,1071.8913192051284,0.09811748965263013,0.025256961945265326
151,1175.849554052158,0.09562839316543974,0.024612220765804223
152,1289.890261253308,0.09320166432860276,0.0239834307798838
153,1414.9912974345757,0.09083632293035328,0.023371206230270697
154,1552.225357427048,0.08853039926640321,0.02277443867202693
155,1702.7691722259012,0.08628272535241778,0.02219290157394725
156,1867.9135990207847,0.08409179407888104,0.02162653790827264
157,2049.074689815846,0.08195596189223334,0.021074515581855156
158,2247.8058335487253,0.07987412190321004,0.020536369718062535
159,2465.811075822604,0.07784485922673856,0.020012468019161053
160,2704.959730463137,0.07586684032430815,0.01950160272229753
161,2967.302408188873,0.07393866854970124,0.019003916800317353
162,3255.0885998350564,0.07205943297057091,0.0185187679475522
163,3570.7859649004627,0.0702277408263804,0.018046207811061823
164,3917.1014908092607,0.06844227007179625,0.017585786425999735
165,4297.004704320843,0.06670203872654129,0.017137078469168027
166,4713.753134116729,0.06500588182760676,0.016699642083673485
167,5170.920242896755,0.06335265940494188,0.016273651152396408
168,5672.426068491977,0.061741306325285045,0.015858361221118764
169,6222.570836730231,0.060170737913868254,0.01545389834177097
170,6826.071834272392,0.05864009306924374,0.015059595133261062
171,7488.10385759003,0.05714821072685382,0.014675343327315512
172,8214.343584919421,0.05569411744742405,0.01430115855694764
173,9011.018251665018,0.05427701778057964,0.013936324126073665
174,9884.959046625585,0.05289574366905008,0.013580751034705893
175,10843.659686896108,0.05154956985899448,0.013234409401102045
176,11895.34067370321,0.050237606224760395,0.01289687262350885
177,13049.019780144015,0.04895880696928813,0.01256781864740669
178,14314.589375234784,0.04771255006938273,0.012247386768200193
179,15702.901247293776,0.04649796467907489,0.011934925060521132
180,17225.859653987874,0.04531423376104284,0.011630654348205658
181,18896.523396912115,0.04416060987128386,0.011333927418086417
182,20729.217795953697,0.043036308899922035,0.011044990549043059
183,22739.657523579273,0.041940381438050144,0.010763159858110067
184,24945.081352303165,0.04087248041717425,0.010488652929866935
185,27364.39997074672,0.03983171558472615,0.010221178718851406
186,30018.35813575592,0.03881731047905987,0.009960529366950336
187,32929.71255097148,0.03782875964010436,0.009706524266366198
188,36123.426997094306,0.03686537449059799,0.009459020757847266
189,39626.88638701478,0.035926428489339746,0.009217945933195715
190,43470.131581250265,0.035011382978132194,0.00898283671621852
191,47686.116977144746,0.03411960665765151,0.008753616675738199
192,52310.99308056258,0.03325045372323456,0.00853046097430173
193,57384.416483023924,0.03240350894012668,0.008313003358265448
194,62949.88990221888,0.03157811029339124,0.008100964818443414
195,69055.1352016233,0.030773687604411827,0.007894360323964181
196,75752.5025877192,0.029989754351558404,0.007693120425045694
197,83099.41949353403,0.02922565565623777,0.007497020269835149
198,91158.88299750818,0.028481136396336308,0.0073057460564709634
199,100000.0,0.027755514245609788,0.007119547273022915


==> Data/sec_order_exp_both_2.csv <==
,times,gauss,flat
0,0.001,0.0010071100836969015,0.014078913274415902
1,0.001096985797892384,0.0011043537503326447,0.015408185412526405
2,0.0012033778407775893,0.0012109412914130219,0.01685920710025643
3,0.001320088400831418,0.0013277612927074269,0.018442387557978963
4,0.001448118227674533,0.0014557849757177894,0.020168879929306126
5,0.0015885651294280526,0.001596073504866493,0.022050605306695253
6,0.0017426333860096506,0.0017497858637290197,0.02410027110960394
7,0.001911644075385702,0.0019181873286057227,0.026331382179398954
8,0.0020970464013232324,0.0021026585651290467,0.028758242721290853
9,0.002300430119772917,0.002304705370293244,0.03139594698213999
10,0.0025235391704347657,0.0025259690773735315,0.034260356309992655
11,0.0027682866303920667,0.0027682376346925656,0.03736805999651721
12,0.0030367711180354575,0.003033457360444061,0.040736317050482536
13,0.0033312947879346735,0.0033237453653090095,0.04438297576209795
14,0.003654383070957254,0.0036414026199451405,0.04832636753347477
15,0.004008806328898464,0.0039889276281499676,0.05258517083819555
16,0.004397603609302721,0.004369030644598335,0.0571782400852819
17,0.004824108704165368,0.004784648350821536,0.06212439214015978
18,0.005291978735958442,0.005238958872184059,0.06744213948677244
19,0.005805225516094896,0.005735396981510055,0.07314935209630466
20,0.006368249944718586,0.006277669292139959,0.07926281761313698
21,0.006985879746785249,0.00686976919185786,0.08579766457180274
22,0.007663410868007463,0.007515991210564988,0.09276750274343118
23,0.008406652885618324,0.0082209444466052,0.10018336337395597
24,0.009221978823334321,0.008989564599577525,0.10805315911440838
25,0.01011637979766207,0.009827124069577496,0.11638160490418888
26,0.011097524964120722,0.010739239484712209,0.12516974420644592
27,0.012173827277396614,0.011731875907575481,0.134414314672867
28,0.013354515629298987,0.012811346847106548,0.14410670784539162
29,0.014649713983072856,0.013984309060086379,0.15423281812484477
30,0.01607052818261639,0.015257750961619338,0.16477102646124592
31,0.01762914118095948,0.016638975515854533,0.17569396736818702
32,0.01933891750455231,0.01813560998400758,0.18696880877058708
33,0.021214517849106298,0.019755497266182268,0.19855518934332975
34,0.023272024789604086,0.021506657919339818,0.2104045453103214
35,0.025529080682395178,0.023397246421567413,0.22245971293131447
36,0.02800503894183631,0.02543547769694917,0.2346601819196492
37,0.030721129988617576,0.027629540389222534,0.2469402004346821
38,0.03370064329271928,0.029987496575313296,0.2592275721539667
39,0.036969127071950283,0.0325171487835338,0.2714431793764489
40,0.040554607358408296,0.035225909019155004,0.28350872357402135
41,0.04448782831127586,0.038120715681647176,0.29534255699802836
42,0.04880251583654431,0.04120782254514418,0.30686037493454305
43,0.05353566677410724,0.04449258961470576,0.317985497239757
44,0.058727866131894825,0.04797924387035781,0.3286367979133624
45,0.06442363508721373,0.05167073919021217,0.33873660919716947
46,0.07067181273927492,0.05556825665146496,0.3482219173963616
47,0.0775259748862946,0.05967134566196724,0.35702543103313616
48,0.08504489341802676,0.06397786775691107,0.3650915209857619
49,0.09329304026284686,0.06848382072145577,0.37237691002491485
50,0.10234114021054527,0.0731830301030578,0.37884041229956383
51,0.11226677735108136,0.07806699087260834,0.384456038522383
52,0.12315506032928263,0.08312432206590806,0.3892040965304146
53,0.13509935211980265,0.08834210613694213,0.3930792118855306
54,0.14820207057988585,0.09370595978249929,0.39607769539697424
55,0.1625755666443795,0.09919916773294825,0.398217162853576
56,0.17834308769319093,0.10480188654077968,0.39951085934059094
57,0.19563983435170645,0.11049334715423509,0.3999918151028205
58,0.21461411978584036,0.11625263802717632,0.39969331521809515
59,0.23542864143224176,0.12205736930331872,0.3986571244756035
60,0.2582618760682677,0.12788404116391971,0.3969356422177782
61,0.2833096101839324,0.13371046841809212,0.3945763181037903
62,0.3107866187782014,0.13951331242794576,0.39164563439103356
63,0.3409285069746811,0.14526974339278612,0.38819577780130843
64,0.3739937302478798,0.15096118975386935,0.38430170547017795
65,0.41026581058271944,0.15656634905076003,0.3800186814172603
66,0.4500557675700497,0.16206679779489255,0.3754256430484304
67,0.4937047852839004,0.16744853895590645,0.3705786679255986
68,0.541587137807947,0.17269542564637597,0.36555653751091666
69,0.5941133984965034,0.17779619193045382,0.3604133797075193
70,0.6517339604882427,0.18274028798232836,0.35522404475998876
71,0.7149428986597577,0.187520462894925,0.3500375298795784
72,0.7842822061337681,0.19212875155857603,0.34492122058601243
73,0.86034644166845,0.19656298040139902,0.3399156372269111
74,0.9437878277775381,0.20081850435030557,0.33507749598879943
75,1.0353218432956626,0.2048953630977091,0.3304357595770547
76,1.135733358343105,0.20879359498730257,0.3260339509717673
77,1.245883364295008,0.2125138063295255,0.32188724061898055
78,1.3667163564620073,0.21606014160460338,0.31802463776941975
79,1.4992684327860457,0.21943381733064657,0.3144467367612317
80,1.6446761779946644,0.22264140544195793,0.3111683808792311
81,1.8041864093920719,0.2256852277156939,0.3081766570404291
82,1.9791668678535574,0.22857280020055423,0.30547437882752515
83,2.171117945694505,0.23130766989903667,0.30303802418951914
84,2.381685551976158,0.23389742977590544,0.3008618755442624
85,2.612675225563329,0.23634669410150072,0.2989160133087862
86,2.8660676169482504,0.23866263381023511,0.29719011323006755
87,3.1440354715914998,0.24085064812638324,0.2956525346262372
88,3.4489622604057595,0.2429172642292999,0.2942915693575101
89,3.7834626171319288,0.24486832014266732,0.2930781456723807
90,4.150404757850477,0.2467096718185053,0.29200083314763003
91,4.552935074866948,0.2484473598221521,0.2910364831330284
92,4.99450511585514,0.25008618733067,0.2901738014537055
93,5.478901179593945,0.25163171889097363,0.2893978213298102
94,6.010276782070382,0.2530907310625728,0.28869589917373567
95,6.593188271333548,0.2544652505930896,0.28806244012634985
96,7.2326338964835335,0.2557636509893132,0.28748164016221595
97,7.934096665797492,0.2569887947505451,0.2869572427591168
98,8.703591361485165,0.25814029973739216,0.2864695045519938
99,9.547716114208056,0.2592315694893945,0.2860296226139871
100,10.473708979594486,0.2602563778779595,0.28561536580435126
101,11.489510001873086,0.261227140193197,0.28524162691548305
102,12.603829296797274,0.26214222114253527,0.28488702086259854
103,13.826221737646563,0.2630059978322508,0.28456542092236803
104,15.16716888470924,0.2638225039241312,0.2842604747155851
105,16.638168860761272,0.2645950897990196,0.28398026319963465
106,18.251834943190424,0.26532198335681706,0.28371754690052636
107,20.022003718155844,0.26600936447139517,0.2834698883578954
108,21.963853724165467,0.26666014554767326,0.2832442848780133
109,24.09403560239527,0.2672755585538829,0.28302394120042224
110,26.430814869741084,0.2678572525989206,0.28282138133364093
111,28.99422853882875,0.2684062827621598,0.28263001418457206
112,31.80625692794119,0.26892827830708965,0.2824520239242626
113,34.891012134067736,0.2694182448857757,0.2822749512404775
114,38.27494478516315,0.26988646208103617,0.2821209110238538
115,41.987070844439145,0.2703256478454885,0.28197128581052594
116,46.05922041145104,0.2707452444009337,0.28183850616023287
117,50.526310653356795,0.2711430906132735,0.2816942927026033
118,55.42664520663107,0.2715207411669109,0.28157665326720377
119,60.80224261649427,0.2718767235899411,0.28144559320451235
120,66.69919663030129,0.272214022705038,0.28132618640938867
121,73.16807143427191,0.27253366534288564,0.2812239703721828
122,80.26433522257173,0.2728425546535706,0.28112992785333973
123,88.04883581643465,0.2731277406590399,0.2810359820417241
124,96.58832241158709,0.27340072030439017,0.28092626055163344
125,105.95601792776169,0.2736627587172267,0.2808400141443416
126,116.23224686798518,0.2739104554060907,0.28076093113804373
127,127.5051240713013,0.27414676774517693,0.28068013014129967
128,139.87131026472386,0.27437205713968793,0.28059498907542724
129,153.43684089300132,0.2745844330084067,0.2805206943624631
130,168.31803533309582,0.2747862170046734,0.2804527634297818
131,184.64249428955426,0.2749793685491008,0.28039146558350125
132,202.55019392306664,0.2751613382573671,0.28032760385122507
133,222.19468609395238,0.27533416806940453,0.28026708370339126
134,243.74441501222216,0.2755008089706348,0.2802192487278295
135,267.3841615839949,0.2756579680907595,0.28015292018842736
136,293.31662783900424,0.27580801260949106,0.2801023848566388
137,321.76417502507354,0.27595265734355573,0.28005548894825477
138,352.970730273065,0.27609075054921034,0.28000665372846406
139,387.20387818125573,0.27621921290398355,0.27995928704334483
140,424.75715525369026,0.2763422835654581,0.279911891637212
141,465.9525668664677,0.27646056136480956,0.279884613147041
142,511.1433483440166,0.2765711508298888,0.2798340384928871
143,560.7169938205458,0.27668146603622124,0.27980766162641907
144,615.0985788580504,0.27678257879568474,0.27977017470931803
145,674.75440531107,0.27688195247494274,0.2797375892326402
146,740.1959996915638,0.2769737519259715,0.27969211737261684
147,811.9844993184008,0.27706411884322957,0.2796714693355526
148,890.735463861044,0.27714550656591974,0.2796270752649862
149,977.1241535346502,0.27722597891022116,0.27961646893498904
150,1071.8913192051284,0.2773029188884458,0.2795711823045461
151,1175.849554052158,0.277374676172703,0.2795375310405084
152,1289.890261253308,0.27744925278209875,0.2795230407074879
153,1414.9912974345757,0.27751300735181694,0.27949344900667744
154,1552.225357427048,0.2775814445800957,0.27947540688494943
155,1702.7691722259012,0.27764117869302796,0.2794662647213534
156,1867.9135990207847,0.2776958456159188,0.27942584923429814
157,2049.074689815846,0.2777545898808968,0.2793913562407442
158,2247.8058335487253,0.2778054741147838,0.2793918674367956
159,2465.811075822604,0.2778562669121808,0.2793624922425082
160,2704.959730463137,0.27790416191636275,0.27935157102513564
161,2967.302408188873,0.27795352541449636,0.27934118470622704
162,3255.0885998350564,0.27799718774902843,0.2793293298201406
163,3570.7859649004627,0.2780387543319812,0.27930776235261345
164,3917.1014908092607,0.278080170529163,0.27928493631814244
165,4297.004704320843,0.27811843449359464,0.27926622614581476
166,4713.753134116729,0.2781546793758566,0.279273205735616
167,5170.920242896755,0.27818840227039987,0.27925119796942827
168,5672.426068491977,0.2782245725220056,0.2792461815967482
169,6222.570836730231,0.27825777142251523,0.2792185738147542
170,6826.071834272392,0.2782858542399948,0.27921016090582174
171,7488.10385759003,0.2783140875054811,0.27921751326889827
172,8214.343584919421,0.27834319028555504,0.27920343084624644
173,9011.018251665018,0.27836794371920215,0.2791747580818045
174,9884.959046625585,0.27839448764334535,0.27918115367923585
175,10843.659686896108,0.2784214516433294,0.2791598079265197
176,11895.34067370321,0.2784415879018672,0.27915329169934305
177,13049.019780144015,0.2784671382550319,0.2791488225165843
178,14314.589375234784,0.27848868074779504,0.27913375835126797
179,15702.901247293776,0.27850956818061484,0.27912358022426936
180,17225.859653987874,0.2785270501607822,0.2791069243744486
181,18896.523396912115,0.2785429943765342,0.27911781979195854
182,20729.217795953697,0.27855964925420346,0.2790992765412205
183,22739.657523579273,0.2785835114068281,0.27910740320580224
184,24945.081352303165,0.2785975165879358,0.27911432766197686
185,27364.39997074672,0.27861243338660824,0.27910905330549457
186,30018.35813575592,0.27863088020818527,0.2790947295558243
187,32929.71255097148,0.2786437857337473,0.2790818977521546
188,36123.426997094306,0.2786553208734482,0.27908680999611446
189,39626.88638701478,0.2786693257921475,0.2790447560200211
190,43470.131581250265,0.27867969024644945,0.27904793966094
191,47686.116977144746,0.2786965677108817,0.2790828292499687
192,52310.99308056258,0.278707317812568,0.2790686235561626
193,57384.416483023924,0.27871406695878254,0.27904913082668864
194,62949.88990221888,0.27872731825308117,0.2790505061103184
195,69055.1352016233,0.2787343012334422,0.2790583853085387
196,75752.5025877192,0.27874302836010734,0.279044916194346
197,83099.41949353403,0.2787554759527241,0.27902608439339405
198,91158.88299750818,0.2787621884390455,0.2790457656220008
199,100000.0,0.2787724558296779,0.27904059098316386


==> Data/second_order_delta0.4.csv <==
,beta,stationary_state
0,0.15,0.0
1,0.1502002002002002,0.0
2,0.1504004004004004,0.0
3,0.1506006006006006,0.0
4,0.1508008008008008,0.0
5,0.151001001001001,0.0
6,0.1512012012012012,0.0
7,0.1514014014014014,0.0
8,0.1516016016016016,0.0
9,0.1518018018018018,0.0
10,0.152002002002002,0.0
11,0.1522022022022022,0.0
12,0.1524024024024024,0.0
13,0.1526026026026026,0.0
14,0.15280280280280278,0.0
15,0.15300300300300299,0.0
16,0.1532032032032032,0.0
17,0.1534034034034034,0.0
18,0.1536036036036036,0.0
19,0.1538038038038038,0.0
20,0.154004004004004,0.0
21,0.1542042042042042,0.0
22,0.1544044044044044,0.0
23,0.1546046046046046,0.0
24,0.1548048048048048,0.0
25,0.155005005005005,0.0
26,0.1552052052052052,0.0
27,0.1554054054054054,0.0
28,0.1556056056056056,0.0
29,0.1558058058058058,0.0
30,0.156006006006006,0.0
31,0.1562062062062062,0.0
32,0.1564064064064064,0.0
33,0.1566066066066066,0.0
34,0.1568068068068068,0.0
35,0.157007007007007,0.0
36,0.1572072072072072,0.0
37,0.1574074074074074,0.0
38,0.1576076076076076,0.0
39,0.1578078078078078,0.0
40,0.15800800800800802,0.0
41,0.1582082082082082,0.0
42,0.1584084084084084,0.0
43,0.1586086086086086,0.0
44,0.1588088088088088,0.0
45,0.159009009009009,0.0
46,0.1592092092092092,0.0
47,0.1594094094094094,0.0
48,0.1596096096096096,0.0
49,0.1598098098098098,0.0
50,0.16001001001001,0.0
51,0.1602102102102102,0.0
52,0.1604104104104104,0.0
53,0.1606106106106106,0.0
54,0.1608108108108108,0.0
55,0.161011011011011,0.0
56,0.1612112112112112,0.0
57,0.1614114114114114,0.0
58,0.1616116116116116,0.0
59,0.1618118118118118,0.0
60,0.162012012012012,0.0
61,0.16221221221221221,0.0
62,0.16241241241241242,0.0
63,0.16261261261261262,0.0
64,0.16281281281281282,0.0
65,0.16301301301301302,0.0
66,0.1632132132132132,0.0
67,0.1634134134134134,0.0
68,0.1636136136136136,0.0
69,0.1638138138138138,0.0
70,0.164014014014014,0.0
71,0.1642142142142142,0.0
72,0.1644144144144144,0.0
73,0.1646146146146146,0.0
74,0.1648148148148148,0.0
75,0.165015015015015,0.0
76,0.1652152152152152,0.0
77,0.1654154154154154,0.0
78,0.1656156156156156,0.0
79,0.1658158158158158,0.0
80,0.166016016016016,0.0
81,0.1662162162162162,0.0
82,0.1664164164164164,0.0
83,0.16661661661661661,0.0
84,0.16681681681681682,0.0
85,0.16701701701701702,0.0
86,0.16721721721721722,0.0
87,0.16741741741741742,0.0
88,0.16761761761761762,0.0
89,0.16781781781781782,0.0
90,0.16801801801801802,0.0
91,0.1682182182182182,0.0
92,0.16841841841841843,0.0
93,0.1686186186186186,0.0
94,0.1688188188188188,0.0
95,0.169019019019019,0.0
96,0.1692192192192192,0.0
97,0.1694194194194194,0.0
98,0.1696196196196196,0.0
99,0.1698198198198198,0.0
100,0.17002002002002,0.0
101,0.1702202202202202,0.0
102,0.1704204204204204,0.0
103,0.1706206206206206,0.0
104,0.1708208208208208,0.0
105,0.171021021021021,0.0
106,0.17122122122122121,0.0
107,0.17142142142142142,0.0
108,0.17162162162162162,0.0
109,0.17182182182182182,0.0
110,0.17202202202202202,0.0
111,0.17222222222222222,0.0
112,0.17242242242242242,0.0
113,0.17262262262262262,0.0
114,0.17282282282282282,0.0
115,0.17302302302302303,0.0
116,0.17322322322322323,0.0
117,0.17342342342342343,0.0
118,0.1736236236236236,0.0
119,0.17382382382382383,0.0
120,0.174024024024024,0.0
121,0.1742242242242242,0.0
122,0.1744244244244244,0.0
123,0.1746246246246246,0.0
124,0.1748248248248248,0.0
125,0.175025025025025,0.0
126,0.1752252252252252,0.0
127,0.1754254254254254,0.0
128,0.17562562562562561,0.0
129,0.17582582582582582,0.0
130,0.17602602602602602,0.0
131,0.17622622622622622,0.0
132,0.17642642642642642,0.0
133,0.17662662662662662,0.0
134,0.17682682682682682,0.0
135,0.17702702702702702,0.0
136,0.17722722722722722,0.0
137,0.17742742742742743,0.0
138,0.17762762762762763,0.0
139,0.17782782782782783,0.0
140,0.17802802802802803,0.0
141,0.17822822822822823,0.0
142,0.17842842842842843,0.0
143,0.1786286286286286,0.0
144,0.17882882882882883,0.0
145,0.179029029029029,0.0
146,0.17922922922922924,0.0
147,0.1794294294294294,0.0
148,0.1796296296296296,0.0
149,0.1798298298298298,0.0
150,0.18003003003003,0.0
151,0.18023023023023022,0.0
152,0.18043043043043042,0.0
153,0.18063063063063062,0.0
154,0.18083083083083082,0.0
155,0.18103103103103102,0.0
156,0.18123123123123122,0.0
157,0.18143143143143142,0.0
158,0.18163163163163162,0.0
159,0.18183183183183182,0.0
160,0.18203203203203203,0.0
161,0.18223223223223223,0.0
162,0.18243243243243243,0.0
163,0.18263263263263263,0.0
164,0.18283283283283283,0.0
165,0.18303303303303303,0.0
166,0.18323323323323323,0.0
167,0.18343343343343343,0.0
168,0.1836336336336336,0.0
169,0.18383383383383384,0.0
170,0.184034034034034,0.0
171,0.18423423423423424,0.0
172,0.1844344344344344,0.0
173,0.18463463463463464,0.0
174,0.18483483483483482,0.0
175,0.18503503503503502,0.0
176,0.18523523523523522,0.0
177,0.18543543543543542,0.0
178,0.18563563563563562,0.0
179,0.18583583583583582,0.0
180,0.18603603603603602,0.0
181,0.18623623623623622,0.0
182,0.18643643643643643,0.0
183,0.18663663663663663,0.0
184,0.18683683683683683,0.0
185,0.18703703703703703,0.0
186,0.18723723723723723,0.0
187,0.18743743743743743,0.0
188,0.18763763763763763,0.0
189,0.18783783783783783,0.0
190,0.18803803803803804,0.0
191,0.18823823823823824,0.0
192,0.18843843843843844,0.0
193,0.18863863863863864,0.0
194,0.18883883883883884,0.0
195,0.18903903903903901,0.0
196,0.18923923923923924,0.0
197,0.18943943943943942,0.0
198,0.18963963963963965,0.0
199,0.18983983983983982,0.0
200,0.19004004004004005,0.0
201,0.19024024024024022,0.0
202,0.19044044044044042,0.0
203,0.19064064064064062,0.0
204,0.19084084084084083,0.0
205,0.19104104104104103,0.0
206,0.19124124124124123,0.0
207,0.19144144144144143,0.0
208,0.19164164164164163,0.0
209,0.19184184184184183,0.0
210,0.19204204204204203,0.0
211,0.19224224224224223,0.0
212,0.19244244244244244,0.0
213,0.19264264264264264,0.0
214,0.19284284284284284,0.0
215,0.19304304304304304,0.0
216,0.19324324324324324,0.0
217,0.19344344344344344,0.0
218,0.19364364364364364,0.0
219,0.19384384384384384,0.0
220,0.19404404404404402,0.0
221,0.19424424424424425,0.0
222,0.19444444444444442,0.0
223,0.19464464464464465,0.0
224,0.19484484484484482,0.0
225,0.19504504504504505,0.0
226,0.19524524524524522,0.0
227,0.19544544544544543,0.0
228,0.19564564564564563,0.0
229,0.19584584584584583,0.0
230,0.19604604604604603,0.0
231,0.19624624624624623,0.0
232,0.19644644644644643,0.0
233,0.19664664664664663,0.0
234,0.19684684684684683,0.0
235,0.19704704704704704,0.0
236,0.19724724724724724,0.0
237,0.19744744744744744,0.0
238,0.19764764764764764,0.0
239,0.19784784784784784,0.0
240,0.19804804804804804,0.0
241,0.19824824824824824,0.0
242,0.19844844844844844,0.0
243,0.19864864864864865,0.0
244,0.19884884884884885,0.0
245,0.19904904904904905,0.0
246,0.19924924924924925,0.0
247,0.19944944944944942,0.0
248,0.19964964964964965,0.0
249,0.19984984984984983,0.0
250,0.20005005005005005,0.0002497517874044673
251,0.20025025025025023,0.0012390358759878971
252,0.20045045045045046,0.002213434691077007
253,0.20065065065065063,0.00317377760013769
254,0.20085085085085083,0.004120821067810741
255,0.20105105105105103,0.005055257311647518
256,0.20125125125125123,0.005977721680393181
257,0.20145145145145144,0.006888798977900175
258,0.20165165165165164,0.007789028911134699
259,0.20185185185185184,0.008678910806105828
260,0.20205205205205204,0.009558907708445395
261,0.20225225225225224,0.010429449963991408
262,0.20245245245245244,0.011290938357745028
263,0.20265265265265264,0.012143746875985698
264,0.20285285285285284,0.012988225145389866
265,0.20305305305305305,0.013824700594137321
266,0.20325325325325325,0.014653480372768632
267,0.20345345345345345,0.015474853066641514
268,0.20365365365365365,0.016289090226962736
269,0.20385385385385385,0.017096447743340647
270,0.20405405405405405,0.0178971670774512
271,0.20425425425425425,0.01869147637461121
272,0.20445445445445445,0.019479591467704546
273,0.20465465465465466,0.020261716785930018
274,0.20485485485485483,0.021038046179167987
275,0.20505505505505506,0.02180876366734579
276,0.20525525525525523,0.022574044122971433
277,0.20545545545545546,0.023334053893979988
278,0.20565565565565563,0.02408895137314285
279,0.20585585585585583,0.02483888751954188
280,0.20605605605605604,0.025584006336942706
281,0.20625625625625624,0.026324445313344602
282,0.20645645645645644,0.027060335825486
283,0.20665665665665664,0.027791803511660208
284,0.20685685685685684,0.028518968615822232
285,0.20705705705705704,0.02924194630564203
286,0.20725725725725724,0.029960846966874042
287,0.20745745745745744,0.030675776476162396
288,0.20765765765765765,0.03138683645418064
289,0.20785785785785785,0.0320941245008104
290,0.20805805805805805,0.03279773441389161
291,0.20825825825825825,0.03349775639292473
292,0.20845845845845845,0.034194277228970324
293,0.20865865865865865,0.034887380481871705
294,0.20885885885885885,0.03557714664581896
295,0.20905905905905905,0.03626365330417803
296,0.20925925925925926,0.036946975274422686
297,0.20945945945945946,0.037627184743931605
298,0.20965965965965966,0.0383043513973438
299,0.20985985985985983,0.03897854253610493
300,0.21006006006006006,0.03964982319078182
301,0.21026026026026023,0.04031825622667058
302,0.21046046046046046,0.04098390244318485
303,0.21066066066066064,0.04164682066746065
304,0.21086086086086087,0.042307067842589245
305,0.21106106106106104,0.04296469911084425
306,0.21126126126126124,0.04361976789225092
307,0.21146146146146144,0.044272325958807236
308,0.21166166166166164,0.044922423504650706
309,0.21186186186186184,0.04557010921243621
310,0.21206206206206205,0.046215430316172465
311,0.21226226226226225,0.04685843266074501
312,0.21246246246246245,0.047499160758336656
313,0.21266266266266265,0.04813765784194069
314,0.21286286286286285,0.04877396591614764
315,0.21306306306306305,0.04940812580537333
316,0.21326326326326325,0.050040177199684045
317,0.21346346346346345,0.05067015869836324
318,0.21366366366366366,0.051298107851354455
319,0.21386386386386386,0.05192406119870522
320,0.21406406406406406,0.052548054308128804
321,0.21426426426426426,0.053170121810792094
322,0.21446446446446443,0.05379029743543078
323,0.21466466466466466,0.05440861404088701
324,0.21486486486486484,0.05502510364715583
325,0.21506506506506506,0.05563979746502642
326,0.21526526526526524,0.056252725924390484
327,0.21546546546546547,0.056863918701295264
328,0.21566566566566564,0.05747340474380322
329,0.21586586586586587,0.058081212296727684
330,0.21606606606606604,0.05868736892529758
331,0.21626626626626627,0.05929190153781335
332,0.21646646646646645,0.059894836407340266
333,0.21666666666666667,0.06049619919249409
334,0.21686686686686685,0.061096014957359834
335,0.21706706706706705,0.06169430819059227
336,0.21726726726726725,0.06229110282373457
337,0.21746746746746745,0.06288642224879686
338,0.21766766766766765,0.06348028933512925
339,0.21786786786786785,0.06407272644562434
340,0.21806806806806805,0.06466375545228095
341,0.21826826826826826,0.06525339775116006
342,0.21846846846846846,0.06584167427676116
343,0.21866866866866866,0.06642860551584677
344,0.21886886886886886,0.06701421152074027
345,0.21906906906906906,0.06759851192212162
346,0.21926926926926926,0.06818152594134379
347,0.21946946946946946,0.06876327240229183
348,0.21966966966966966,0.06934376974280482
349,0.21986986986986984,0.06992303602568052
350,0.22007007007007007,0.07050108894928132
351,0.22027027027027024,0.07107794585775773
352,0.22047047047047047,0.07165362375090886
353,0.22067067067067064,0.07222813929369158
354,0.22087087087087087,0.07280150882539808
355,0.22107107107107105,0.07337374836851096
356,0.22127127127127127,0.07394487363725455
357,0.22147147147147145,0.0745149000458502
358,0.22167167167167168,0.07508384271649268
359,0.22187187187187185,0.07565171648705453
360,0.22207207207207208,0.07621853591853404
361,0.22227227227227225,0.07678431530225287
362,0.22247247247247245,0.07734906866681772
363,0.22267267267267266,0.07791280978485157
364,0.22287287287287286,0.07847555217950665
365,0.22307307307307306,0.07903730913076609
366,0.22327327327327326,0.07959809368154329
367,0.22347347347347346,0.08015791864358636
368,0.22367367367367366,0.08071679660319572
369,0.22387387387387386,0.08127473992676168
370,0.22407407407407406,0.08183176076612884
371,0.22427427427427427,0.08238787106379424
372,0.22447447447447447,0.08294308255794502
373,0.22467467467467467,0.08349740678734198
374,0.22487487487487487,0.08405085509605453
375,0.22507507507507507,0.08460343863805264
376,0.22527527527527524,0.08515516838166094
377,0.22547547547547547,0.0857060551138804
378,0.22567567567567565,0.0862561094445808
379,0.22587587587587588,0.0868053418105719
380,0.22607607607607605,0.08735376247955312
381,0.22627627627627628,0.08790138155395098
382,0.22647647647647645,0.08844820897464327
383,0.22667667667667668,0.08899425452457893
384,0.22687687687687685,0.08953952783229226
385,0.22707707707707708,0.09008403837531997
386,0.22727727727727726,0.09062779548351992
387,0.22747747747747749,0.09117080834229885
388,0.22767767767767766,0.09171308599574861
389,0.22787787787787786,0.09225463734969765
390,0.22807807807807806,0.09279547117467683
391,0.22827827827827826,0.09333559610880555
392,0.22847847847847846,0.09387502066059894
393,0.22867867867867867,0.09441375321169963
394,0.22887887887887887,0.094951802019536
395,0.22907907907907907,0.09548917521990978
396,0.22927927927927927,0.09602588082951492
397,0.22947947947947947,0.09656192674839018
398,0.22967967967967967,0.09709732076230747
399,0.22987987987987987,0.09763207054509777
400,0.23008008008008007,0.0981661836609173
401,0.23028028028028025,0.09869966756645457
402,0.23048048048048048,0.09923252961308203
403,0.23068068068068065,0.09976477704895131
404,0.23088088088088088,0.10029641702103746
405,0.23108108108108105,0.10082745657712958
406,0.23128128128128128,0.10135790266777354
407,0.23148148148148145,0.10188776214816457
408,0.23168168168168168,0.10241704177999472
409,0.23188188188188186,0.1029457482332529
410,0.2320820820820821,0.10347388808798293
411,0.23228228228228226,0.10400146783599651
412,0.2324824824824825,0.10452849388254688
413,0.23268268268268266,0.10505497254796009
414,0.23288288288288286,0.10558091006922893
415,0.23308308308308306,0.1061063126015674
416,0.23328328328328327,0.10663118621992924
417,0.23348348348348347,0.10715553692049011
418,0.23368368368368367,0.10767937062209518
419,0.23388388388388387,0.1082026931676728
420,0.23408408408408407,0.1087255103256154
421,0.23428428428428427,0.10924782779112832
422,0.23448448448448447,0.10976965118754774
423,0.23468468468468467,0.11029098606762823
424,0.23488488488488488,0.11081183791480133
425,0.23508508508508508,0.11133221214440515
426,0.23528528528528528,0.11185211410488669
427,0.23548548548548548,0.11237154907897673
428,0.23568568568568565,0.11289052228483878
429,0.23588588588588588,0.1134090388771928
430,0.23608608608608606,0.11392710394841284
431,0.23628628628628628,0.11444472252960237
432,0.23648648648648646,0.11496189959164421
433,0.2366866866866867,0.11547864004622924
434,0.23688688688688686,0.11599494874686105
435,0.2370870870870871,0.1165108304898409
436,0.23728728728728726,0.11702629001522935
437,0.2374874874874875,0.11754133200778959
438,0.23768768768768767,0.11805596109790825
439,0.2378878878878879,0.11857018186249933
440,0.23808808808808807,0.11908399882588647
441,0.23828828828828827,0.11959741646066896
442,0.23848848848848847,0.12011043918856801
443,0.23868868868868867,0.1206230713812562
444,0.23888888888888887,0.12113531736116981
445,0.23908908908908907,0.12164718140230396
446,0.23928928928928928,0.12215866773099186
447,0.23948948948948948,0.12266978052666785
448,0.23968968968968968,0.12318052392261515
449,0.23988988988988988,0.12369090200669829
450,0.24009009009009008,0.12420091882208087
451,0.24029029029029028,0.12471057836792898
452,0.24049049049049048,0.1252198846001004
453,0.24069069069069066,0.12572884143182012
454,0.24089089089089089,0.12623745273434306
455,0.24109109109109106,0.12674572233760223
456,0.2412912912912913,0.12725365403084643
457,0.24149149149149146,0.12776125156326285
458,0.2416916916916917,0.12826851864459018
459,0.24189189189189186,0.1287754589457175
460,0.2420920920920921,0.1292820760992737
461,0.24229229229229227,0.1297883737002034
462,0.2424924924924925,0.13029435530633435
463,0.24269269269269267,0.13080002443893127
464,0.2428928928928929,0.13130538458324192
465,0.24309309309309307,0.13181043918903032
466,0.2432932932932933,0.13231519167110228
467,0.24349349349349347,0.13281964540981886
468,0.24369369369369367,0.13332380375160224
469,0.24389389389389388,0.13382767000943066
470,0.24409409409409408,0.13433124746332506
471,0.24429429429429428,0.1348345393608265
472,0.24449449449449448,0.13533754891746483
473,0.24469469469469468,0.13584027931721865
474,0.24489489489489488,0.13634273371296715
475,0.24509509509509508,0.13684491522693357
476,0.24529529529529528,0.13734682695112066
477,0.24549549549549549,0.13784847194773853
478,0.2456956956956957,0.13834985324962426
479,0.2458958958958959,0.1388509738606549
480,0.24609609609609606,0.13935183675615212
481,0.2462962962962963,0.13985244488328075
482,0.24649649649649646,0.14035280116143894
483,0.2466966966966967,0.14085290848264329
484,0.24689689689689687,0.14135276971190508
485,0.2470970970970971,0.14185238768760222
486,0.24729729729729727,0.1423517652218423
487,0.2474974974974975,0.142850905100822
488,0.24769769769769767,0.14334981008517753
489,0.2478978978978979,0.14384848291033173
490,0.24809809809809807,0.1443469262868329
491,0.2482982982982983,0.14484514290068984
492,0.24849849849849848,0.14534313541369917
493,0.24869869869869868,0.14584090646376943
494,0.24889889889889888,0.14633845866523745
495,0.24909909909909908,0.14683579460918103
496,0.24929929929929928,0.14733291686372552
497,0.24949949949949948,0.1478298279743457
498,0.24969969969969968,0.14832653046416258
499,0.24989989989989989,0.14882302683423493
500,0.2501001001001001,0.14931931956384656
501,0.25030030030030026,0.14981541111078836
502,0.2505005005005005,0.15031130391163652
503,0.2507007007007007,0.1508070003820248
504,0.2509009009009009,0.1513025029169137
505,0.25110110110110107,0.1517978138908551
506,0.2513013013013013,0.15229293565825194
507,0.25150150150150147,0.15278787055361384
508,0.2517017017017017,0.15328262089180977
509,0.25190190190190187,0.15377718896831474
510,0.2521021021021021,0.15427157705945466
511,0.2523023023023023,0.1547657874226453
512,0.2525025025025025,0.15525982229662952
513,0.2527027027027027,0.1557536839017086
514,0.2529029029029029,0.1562473744399721
515,0.2531031031031031,0.15674089609552216
516,0.2533033033033033,0.15723425103469602
517,0.2535035035035035,0.15772744140628334
518,0.2537037037037037,0.15822046934174228
519,0.2539039039039039,0.15871333695540982
520,0.2541041041041041,0.15920604634471122
521,0.2543043043043043,0.1596985995903641
522,0.25450450450450446,0.16019099875658127
523,0.2547047047047047,0.16068324589126942
524,0.2549049049049049,0.16117534302622455
525,0.2551051051051051,0.16166729217732528
526,0.25530530530530526,0.16215909534472323
527,0.2555055055055055,0.16265075451302977
528,0.2557057057057057,0.16314227165150016
529,0.2559059059059059,0.16363364871421557
530,0.25610610610610607,0.16412488764026215
531,0.2563063063063063,0.164615990353907
532,0.25650650650650647,0.1651069587647716
533,0.2567067067067067,0.16559779476800374
534,0.2569069069069069,0.166088500244445
535,0.2571071071071071,0.16657907706079805
536,0.2573073073073073,0.16706952706978923
537,0.2575075075075075,0.16755985211033103
538,0.2577077077077077,0.1680500540076799
539,0.2579079079079079,0.168540134573594
540,0.2581081081081081,0.16903009560648685
541,0.2583083083083083,0.16951993889158024
542,0.2585085085085085,0.17000966620105332
543,0.2587087087087087,0.17049927929419173
544,0.2589089089089089,0.17098877991753222
545,0.2591091091091091,0.17147816980500744
546,0.2593093093093093,0.17196745067808653
547,0.25950950950950946,0.17245662424591593
548,0.2597097097097097,0.17294569220545655
549,0.2599099099099099,0.17343465624161947
550,0.2601101101101101,0.17392351802739994
551,0.26031031031031027,0.17441227922400993
552,0.2605105105105105,0.1749009414810079
553,0.2607107107107107,0.17538950643642706
554,0.2609109109109109,0.17587797571690236
555,0.26111111111111107,0.17636635093779557
556,0.2613113113113113,0.1768546337033181
557,0.26151151151151153,0.17734282560665263
558,0.2617117117117117,0.17783092823007282
559,0.2619119119119119,0.17831894314506216
560,0.2621121121121121,0.1788068719124301
561,0.2623123123123123,0.17929471608242686
562,0.2625125125125125,0.17978247719485788
563,0.2627127127127127,0.1802701567791946
564,0.2629129129129129,0.18075775635468624
565,0.2631131131131131,0.1812452774304676
566,0.2633133133133133,0.1817327215056678
567,0.2635135135135135,0.18222009006951523
568,0.2637137137137137,0.18270738460144353
569,0.2639139139139139,0.18319460657119377
570,0.2641141141141141,0.18368175743891757
571,0.2643143143143143,0.1841688386552767
572,0.26451451451451446,0.18465585166154336
573,0.2647147147147147,0.1851427978896979
574,0.2649149149149149,0.18562967876252512
575,0.2651151151151151,0.18611649569371047
576,0.26531531531531527,0.18660325008793416
577,0.2655155155155155,0.18708994334096443
578,0.26571571571571573,0.1875765768397487
579,0.2659159159159159,0.18806315196250503
580,0.2661161161161161,0.18854967007881157
581,0.2663163163163163,0.18903613254969492
582,0.26651651651651653,0.18952254072771704
583,0.2667167167167167,0.19000889595706172
584,0.2669169169169169,0.19049519957362013
585,0.2671171171171171,0.19098145290507426
586,0.2673173173173173,0.19146765727097975
587,0.2675175175175175,0.19195381398284866
588,0.2677177177177177,0.1924399243442294
589,0.2679179179179179,0.19292598965078742
590,0.2681181181181181,0.19341201119038356
591,0.2683183183183183,0.1938979902431526
592,0.2685185185185185,0.19438392808157925
593,0.2687187187187187,0.19486982597057556
594,0.2689189189189189,0.19535568516755447
595,0.2691191191191191,0.19584150692250546
596,0.2693193193193193,0.1963272924780664
597,0.2695195195195195,0.19681304306959743
598,0.2697197197197197,0.19729875992525095
599,0.2699199199199199,0.19778444426604355
600,0.2701201201201201,0.19827009730592468
601,0.2703203203203203,0.19875572025184646
602,0.2705205205205205,0.19924131430383155
603,0.27072072072072073,0.19972688065503996
604,0.2709209209209209,0.20021242049183602
605,0.2711211211211211,0.20069793499385416
606,0.2713213213213213,0.2011834253340637
607,0.27152152152152154,0.20166889267883253
608,0.2717217217217217,0.2021543381879911
609,0.2719219219219219,0.202639763014895
610,0.2721221221221221,0.20312516830648672
611,0.2723223223223223,0.20361055520335652
612,0.2725225225225225,0.20409592483980368
613,0.2727227227227227,0.20458127834389525
614,0.2729229229229229,0.20506661683752617
615,0.2731231231231231,0.20555194143647654
616,0.2733233233233233,0.20603725325047065
617,0.2735235235235235,0.20652255338323242
618,0.2737237237237237,0.20700784293254337
619,0.2739239239239239,0.20749312299029696
620,0.2741241241241241,0.20797839464255494
621,0.2743243243243243,0.2084636589696005
622,0.2745245245245245,0.20894891704599355
623,0.2747247247247247,0.20943416994062256
624,0.27492492492492493,0.20991941871675826
625,0.2751251251251251,0.2104046644321049
626,0.2753253253253253,0.2108899081388522
627,0.2755255255255255,0.21137515088372627
628,0.27572572572572573,0.21186039370803916
629,0.2759259259259259,0.21234563764773942
630,0.2761261261261261,0.21283088373346093
631,0.2763263263263263,0.2133161329905717
632,0.27652652652652654,0.2138013864392215
633,0.2767267267267267,0.21428664509438974
634,0.2769269269269269,0.21477190996593282
635,0.2771271271271271,0.21525718205863012
636,0.27732732732732734,0.21574246237223008
637,0.2775275275275275,0.21622775190149573
638,0.2777277277277277,0.21671305163625
639,0.2779279279279279,0.21719836256141997
640,0.27812812812812815,0.21768368565708074
641,0.2783283283283283,0.21816902189849893
642,0.2785285285285285,0.21865437225617632
643,0.2787287287287287,0.21913973769589204
644,0.2789289289289289,0.21962511917874442
645,0.2791291291291291,0.2201105176611934
646,0.2793293293293293,0.22059593409510092
647,0.2795295295295295,0.22108136942777268
648,0.2797297297297297,0.2215668246019979
649,0.27992992992992993,0.222052300556089
650,0.2801301301301301,0.22253779822392172
651,0.2803303303303303,0.22302331853497398
652,0.2805305305305305,0.22350886241436482
653,0.28073073073073074,0.22399443078289186
654,0.2809309309309309,0.2244800245570699
655,0.2811311311311311,0.22496564464916838
656,0.2813313313313313,0.2254512919672483
657,0.28153153153153154,0.22593696741519861
658,0.2817317317317317,0.2264226718927728
659,0.2819319319319319,0.22690840629562514
660,0.2821321321321321,0.22739417151534583
661,0.28233233233233235,0.2278799684394961
662,0.2825325325325325,0.2283657979516432
663,0.2827327327327327,0.2288516609313952
664,0.2829329329329329,0.22933755825443466
665,0.28313313313313315,0.2298234907925525
666,0.2833333333333333,0.23030945941368122
667,0.2835335335335335,0.2307954649819286
668,0.28373373373373373,0.23128150835761005
669,0.28393393393393396,0.2317675903972807
670,0.28413413413413413,0.23225371195376784
671,0.2843343343343343,0.2327398738762029
672,0.2845345345345345,0.23322607701005246
673,0.2847347347347347,0.2337123221971498
674,0.28493493493493494,0.234198610275725
675,0.2851351351351351,0.23468494208043603
676,0.2853353353353353,0.23517131844239883
677,0.2855355355355355,0.2356577401892176
678,0.28573573573573574,0.23614420814501325
679,0.2859359359359359,0.23663072313045364
680,0.2861361361361361,0.2371172859627827
681,0.2863363363363363,0.23760389745584873
682,0.28653653653653655,0.23809055842013283
683,0.2867367367367367,0.2385772696627768
684,0.2869369369369369,0.2390640319876122
685,0.2871371371371371,0.2395508461951867
686,0.28733733733733735,0.24003771308279206
687,0.2875375375375375,0.24052463344449074
688,0.2877377377377377,0.24101160807114344
689,0.2879379379379379,0.24149863775043515
690,0.28813813813813816,0.24198572326690151
691,0.28833833833833833,0.24247286540195448
692,0.2885385385385385,0.2429600649339092
693,0.28873873873873873,0.24344732263800875
694,0.28893893893893896,0.24393463928644926
695,0.28913913913913913,0.24442201564840538
696,0.2893393393393393,0.24490945249005516
697,0.2895395395395395,0.24539695057460467
698,0.2897397397397397,0.24588451066231193
699,0.28993993993993994,0.24637213351051118
700,0.2901401401401401,0.24685981987363703
701,0.2903403403403403,0.24734757050324793
702,0.2905405405405405,0.24783538614804984
703,0.29074074074074074,0.24832326755391895
704,0.2909409409409409,0.24881121546392512
705,0.2911411411411411,0.24929923061835474
706,0.2913413413413413,0.24978731375473304
707,0.29154154154154155,0.25027546560784636
708,0.2917417417417417,0.25076368690976464
709,0.2919419419419419,0.2512519783898633
710,0.2921421421421421,0.25174034077484503
711,0.29234234234234235,0.2522287747887608
712,0.2925425425425425,0.25271728115303216
713,0.2927427427427427,0.2532058605864716
714,0.29294294294294293,0.253694513805304
715,0.29314314314314316,0.2541832415231871
716,0.29334334334334333,0.25467204445123204
717,0.2935435435435435,0.25516092329802426
718,0.29374374374374373,0.2556498787696433
719,0.29394394394394396,0.25613891156968277
720,0.29414414414414414,0.25662802239927013
721,0.2943443443443443,0.2571172119570869
722,0.29454454454454454,0.25760648093938776
723,0.2947447447447447,0.25809583004001974
724,0.29494494494494494,0.2585852599504418
725,0.2951451451451451,0.259074771359743
726,0.2953453453453453,0.25956436495466234
727,0.2955455455455455,0.260054041419607
728,0.29574574574574575,0.26054380143667005
729,0.2959459459459459,0.2610336456856498
730,0.2961461461461461,0.2615235748440676
731,0.2963463463463463,0.26201358958718585
732,0.29654654654654655,0.2625036905880255
733,0.2967467467467467,0.2629938785173837
734,0.2969469469469469,0.26348415404385245
735,0.29714714714714713,0.26397451783383435
736,0.29734734734734736,0.26446497055156076
737,0.29754754754754753,0.26495551285910857
738,0.2977477477477477,0.26544614541641737
739,0.29794794794794793,0.2659368688813059
740,0.29814814814814816,0.2664276839094889
741,0.29834834834834834,0.26691859115459327
742,0.2985485485485485,0.2674095912681748
743,0.29874874874874874,0.26790068489973434
744,0.29894894894894897,0.26839187269673326
745,0.29914914914914914,0.2688831553046101
746,0.2993493493493493,0.26937453336679595
747,0.29954954954954954,0.2698660075247305
748,0.29974974974974977,0.27035757841787683
749,0.29994994994994995,0.2708492466837373
750,0.3001501501501501,0.27134101295786894
751,0.3003503503503503,0.2718328778738981
752,0.3005505505505505,0.2723248420635361
753,0.30075075075075075,0.27281690615659315
754,0.3009509509509509,0.27330907078099376
755,0.3011511511511511,0.2738013365627916
756,0.3013513513513513,0.2742937041261836
757,0.30155155155155156,0.2747861740935238
758,0.30175175175175173,0.27527874708533856
759,0.3019519519519519,0.2757714237203404
760,0.30215215215215213,0.2762642046154421
761,0.30235235235235236,0.2767570903857698
762,0.30255255255255253,0.27725008164467785
763,0.3027527527527527,0.27774317900376205
764,0.30295295295295294,0.27823638307287335
765,0.30315315315315317,0.2787296944601309
766,0.30335335335335334,0.27922311377193576
767,0.3035535535535535,0.2797166416129841
768,0.30375375375375374,0.28021027858628067
769,0.30395395395395397,0.28070402529315075
770,0.30415415415415414,0.28119788233325405
771,0.3043543543543543,0.2816918503045973
772,0.30455455455455455,0.28218592980354695
773,0.3047547547547548,0.28268012142484156
774,0.30495495495495495,0.28317442576160423
775,0.3051551551551551,0.2836688434053556
776,0.3053553553553553,0.28416337494602567
777,0.3055555555555555,0.28465802097196624
778,0.30575575575575575,0.2851527820699624
779,0.3059559559559559,0.28564765882524545
780,0.3061561561561561,0.2861426518215044
781,0.30635635635635633,0.28663776164089755
782,0.30655655655655656,0.2871329888640647
783,0.30675675675675673,0.28762833407013827
784,0.3069569569569569,0.2881237978367554
785,0.30715715715715713,0.2886193807400691
786,0.30735735735735736,0.28911508335475933
787,0.30755755755755754,0.2896109062540448
788,0.3077577577577577,0.290106850009694
789,0.30795795795795794,0.2906029151920361
790,0.30815815815815817,0.29109910236997233
791,0.30835835835835834,0.2915954121109861
792,0.3085585585585585,0.2920918449811552
793,0.30875875875875874,0.2925884015451614
794,0.308958958958959,0.29308508236630143
795,0.30915915915915915,0.2935818880064976
796,0.3093593593593593,0.29407881902630856
797,0.30955955955955955,0.2945758759849398
798,0.3097597597597598,0.29507305944025314
799,0.30995995995995995,0.2955703699487779
800,0.3101601601601601,0.2960678080657209
801,0.3103603603603603,0.2965653743449764
802,0.31056056056056053,0.29706306933913645
803,0.31076076076076076,0.2975608935995002
804,0.31096096096096093,0.2980588476760843
805,0.3111611611611611,0.298556932117633
806,0.31136136136136133,0.29905514747162737
807,0.31156156156156156,0.29955349428429506
808,0.31176176176176174,0.3000519731006199
809,0.3119619619619619,0.30055058446435157
810,0.31216216216216214,0.3010493289180154
811,0.31236236236236237,0.3015482070029206
812,0.31256256256256254,0.30204721925917083
813,0.3127627627627627,0.3025463662256727
814,0.31296296296296294,0.3030456484401456
815,0.31316316316316317,0.3035450664391299
816,0.31336336336336335,0.30404462075799643
817,0.3135635635635635,0.304544311930956
818,0.31376376376376375,0.3050441404910677
819,0.313963963963964,0.3055441069702477
820,0.31416416416416415,0.30604421189927805
821,0.3143643643643643,0.3065444558078159
822,0.31456456456456455,0.307044839224402
823,0.3147647647647648,0.3075453626764686
824,0.31496496496496496,0.3080460266903485
825,0.31516516516516513,0.30854683179128384
826,0.31536536536536536,0.3090477785034342
827,0.3155655655655656,0.3095488673498847
828,0.31576576576576576,0.3100500988526543
829,0.31596596596596593,0.3105514735327048
830,0.3161661661661661,0.3110529919099481
831,0.31636636636636634,0.31155465450325487
832,0.31656656656656657,0.3120564618304621
833,0.31676676676676674,0.3125584144083815
834,0.3169669669669669,0.31306051275280755
835,0.31716716716716714,0.313562757378525
836,0.31736736736736737,0.3140651487993169
837,0.31756756756756754,0.31456768752797226
838,0.3177677677677677,0.3150703740762939
839,0.31796796796796795,0.3155732089551064
840,0.3181681681681682,0.3160761926742629
841,0.31836836836836835,0.31657932574265335
842,0.3185685685685685,0.31708260866821186
843,0.31876876876876875,0.31758604195792417
844,0.318968968968969,0.31808962611783487
845,0.31916916916916915,0.3185933616530548
846,0.3193693693693693,0.31909724906776854
847,0.31956956956956956,0.3196012888652418
848,0.3197697697697698,0.32010548154782803
849,0.31996996996996996,0.3206098276169758
850,0.32017017017017013,0.32111432757323644
851,0.32037037037037036,0.32161898191627064
852,0.3205705705705706,0.32212379114485523
853,0.32077077077077076,0.3226287557568903
854,0.32097097097097094,0.3231338762494067
855,0.3211711711711711,0.32363915311857216
856,0.32137137137137134,0.32414458685969866
857,0.32157157157157157,0.32465017796724827
858,0.32177177177177174,0.325155926934841
859,0.3219719719719719,0.3256618342552612
860,0.32217217217217214,0.32616790042046373
861,0.3223723723723724,0.32667412592158074
862,0.32257257257257255,0.32718051124892866
863,0.3227727727727727,0.3276870568920141
864,0.32297297297297295,0.32819376333954087
865,0.3231731731731732,0.32870063107941594
866,0.32337337337337335,0.32920766059875595
867,0.3235735735735735,0.3297148523838937
868,0.32377377377377375,0.33022220692038456
869,0.323973973973974,0.33072972469301215
870,0.32417417417417416,0.33123740618579506
871,0.32437437437437433,0.331745251881993
872,0.32457457457457456,0.33225326226411295
873,0.3247747747747748,0.3327614378139148
874,0.32497497497497496,0.3332697790124178
875,0.32517517517517514,0.3337782863399066
876,0.32537537537537536,0.3342869602759374
877,0.3255755755755756,0.33479580129934333
878,0.32577577577577577,0.33530480988824046
879,0.32597597597597594,0.33581398652003436
880,0.3261761761761761,0.33632333167142514
881,0.32637637637637634,0.3368328458184137
882,0.32657657657657657,0.3373425294363072
883,0.32677677677677675,0.33785238299972464
884,0.3269769769769769,0.3383624069826032
885,0.32717717717717715,0.3388726018582034
886,0.3273773773773774,0.33938296809911467
887,0.32757757757757755,0.3398935061772609
888,0.3277777777777777,0.3404042165639064
889,0.32797797797797795,0.34091509972966105
890,0.3281781781781782,0.34142615614448596
891,0.32837837837837835,0.34193738627769826
892,0.32857857857857853,0.34244879059797767
893,0.32877877877877876,0.3429603695733711
894,0.328978978978979,0.34347212367129787
895,0.32917917917917916,0.34398405335855525
896,0.32937937937937933,0.3444961591013241
897,0.32957957957957956,0.3450084413651735
898,0.3297797797797798,0.3455209006150664
899,0.32997997997997996,0.34603353731536424
900,0.33018018018018014,0.3465463519298328
901,0.33038038038038037,0.34705934492164703
902,0.3305805805805806,0.3475725167533958
903,0.33078078078078077,0.3480858678870872
904,0.33098098098098094,0.34859939878415386
905,0.3311811811811812,0.34911310990545774
906,0.33138138138138135,0.3496270017112946
907,0.3315815815815816,0.3501410746613998
908,0.33178178178178175,0.3506553292149523
909,0.3319819819819819,0.35116976583058035
910,0.33218218218218215,0.35168438496636595
911,0.3323823823823824,0.35219918707984954
912,0.33258258258258255,0.3527141726280348
913,0.3327827827827827,0.35322934206739376
914,0.33298298298298296,0.3537446958538716
915,0.3331831831831832,0.3542602344428905
916,0.33338338338338336,0.354775958289355
917,0.33358358358358353,0.3552918678476567
918,0.33378378378378376,0.355807963571679
919,0.333983983983984,0.3563242459148007
920,0.33418418418418416,0.35684071532990175
921,0.33438438438438434,0.3573573722693671
922,0.33458458458458457,0.3578742171850918
923,0.3347847847847848,0.3583912505284848
924,0.33498498498498497,0.35890847275047344
925,0.33518518518518514,0.3594258843015088
926,0.33538538538538537,0.35994348563156936
927,0.3355855855855856,0.3604612771901652
928,0.3357857857857858,0.3609792594263428
929,0.33598598598598595,0.3614974327886894
930,0.3361861861861862,0.3620157977253373
931,0.3363863863863864,0.36253435468396783
932,0.3365865865865866,0.3630531041118155
933,0.33678678678678675,0.36357204645567315
934,0.3369869869869869,0.3640911821618953
935,0.33718718718718715,0.3646105116764027
936,0.3373873873873874,0.36513003544468625
937,0.33758758758758756,0.3656497539118114
938,0.33778778778778773,0.3661696675224222
939,0.33798798798798796,0.3666897767207457
940,0.3381881881881882,0.36721008195059524
941,0.33838838838838836,0.3677305836553751
942,0.33858858858858853,0.36825128227808457
943,0.33878878878878876,0.36877217826132214
944,0.338988988988989,0.3692932720472885
945,0.33918918918918917,0.3698145640777915
946,0.33938938938938934,0.37033605479424997
947,0.33958958958958957,0.37085774463769733
948,0.3397897897897898,0.3713796340487856
949,0.33998998998998997,0.37190172346778916
950,0.34019019019019014,0.3724240133346091
951,0.3403903903903904,0.37294650408877666
952,0.3405905905905906,0.37346919616945695
953,0.3407907907907908,0.3739920900154529
954,0.34099099099099095,0.37451518606520934
955,0.3411911911911912,0.3750384847568166
956,0.3413913913913914,0.3755619865280137
957,0.3415915915915916,0.3760856918161928
958,0.34179179179179175,0.37660960105840247
959,0.34199199199199193,0.37713371469135193
960,0.34219219219219216,0.3776580331514141
961,0.3423923923923924,0.3781825568746293
962,0.34259259259259256,0.3787072862967092
963,0.34279279279279273,0.3792322218530402
964,0.34299299299299296,0.3797573639786874
965,0.3431931931931932,0.3802827131083978
966,0.34339339339339336,0.38080826967660325
967,0.34359359359359354,0.3813340341174256
968,0.34379379379379377,0.381860006864679
969,0.343993993993994,0.3823861883518735
970,0.34419419419419417,0.3829125790122185
971,0.34439439439439434,0.38343917927862703
972,0.34459459459459457,0.3839659895837184
973,0.3447947947947948,0.3844930103598218
974,0.344994994994995,0.3850202420389792
975,0.34519519519519515,0.3855476850529504
976,0.3453953953953954,0.38607533983321446
977,0.3455955955955956,0.3866032068109741
978,0.3457957957957958,0.3871312864171588
979,0.34599599599599595,0.3876595790824286
980,0.3461961961961962,0.3881880852371765
981,0.3463963963963964,0.38871680531153263
982,0.3465965965965966,0.3892457397353666
983,0.34679679679679676,0.38977488893829193
984,0.346996996996997,0.3903042533496687
985,0.34719719719719716,0.390833833398606
986,0.3473973973973974,0.3913636295139668
987,0.34759759759759756,0.39189364212436995
988,0.34779779779779774,0.3924238716581935
989,0.34799799799799797,0.3929543185435785
990,0.3481981981981982,0.39348498320843134
991,0.34839839839839837,0.3940158660804274
992,0.34859859859859854,0.39454696758701396
993,0.34879879879879877,0.39507828815541385
994,0.348998998998999,0.3956098282126276
995,0.3491991991991992,0.39614158818543693
996,0.34939939939939935,0.39667356850040847
997,0.3495995995995996,0.3972057695838961
998,0.3497997997997998,0.397738191862044
999,0.35,0.39827083576078953


==> Results/Plots_A/Data/ann_distance_flat.csv <==
,times,d=0,d=1,d=200
0,0.001,0.4995004995001166,0.4997501249374753,0.4997501249374753
1,0.0011097524964120721,0.49944573884408416,0.4997227157343347,0.4997227157343347
2,0.0012315506032928262,0.49938498212349824,0.4996923018220548,0.4996923018220548
3,0.001366716356462006,0.49931757450326514,0.4996585542405712,0.4996585542405712
4,0.0015167168884709225,0.49924279002817534,0.4996211081136599,0.4996211081136599
5,0.0016831803533309566,0.4991598239902952,0.49957955875083737,0.49957955875083737
6,0.0018679135990207828,0.4990677844975826,0.4995334573308825,0.4995334573308825
7,0.002072921779595372,0.4989656831669983,0.49948230612448785,0.49948230612448785
8,0.002300430119772917,0.4988524248553741,0.4994255532073448,0.4994255532073448
9,0.0025529080682395165,0.4987267963364944,0.49936258661165456,0.49936258661165456
10,0.002833096101839324,0.4985874538267141,0.4992927278594253,0.4992927278594253
11,0.0031440354715915,0.49843290925154926,0.49921522481241765,0.49921522481241765
12,0.0034891012134067737,0.4982615151413491,0.4991292437748125,0.4991292437748125
13,0.003872038781812557,0.4980714480354882,0.4990338607686218,0.4990338607686218
14,0.004297004704320844,0.49786069027026925,0.4989280519067037,0.4989280519067037
15,0.004768611697714469,0.4976270100175477,0.49881068277137464,0.49881068277137464
16,0.005291978735958442,0.49736793943931484,0.4986804967074931,0.4986804967074931
17,0.005872786613189483,0.49708075082003605,0.4985361019269605,0.4985361019269605
18,0.00651733960488242,0.4967624305368183,0.4983759573174328,0.4983759573174328
19,0.007232633896483534,0.49640965073355103,0.49819835683843217,0.49819835683843217
20,0.008026433522257174,0.49601873856950207,0.4980014123846248,0.4980014123846248
21,0.00890735463861044,0.4955856429253227,0.49778303498713733,0.49778303498713733
22,0.009884959046625586,0.49510589847045616,0.49754091421942953,0.49754091421942953
23,0.010969857978923836,0.49457458702066814,0.49727249567286347,0.49727249567286347
24,0.012173827277396614,0.49398629615053524,0.49697495636014605,0.49697495636014605
25,0.013509935211980273,0.49333507485169864,0.4966451779116155,0.4966451779116155
26,0.014992684327860457,0.49261438707185257,0.49627971742916,0.49627971742916
27,0.01663816886076129,0.4918170625955528,0.49587477585417644,0.49587477585417644
28,0.018464249428955443,0.49093524549584805,0.49542616367399694,0.49542616367399694
29,0.020490746898158472,0.48996034094035734,0.49492926426769424,0.49492926426769424
30,0.022739657523579287,0.48888296078257576,0.49437899426179915,0.49437899426179915
31,0.02523539170434766,0.4876928687092941,0.49376976118514976,0.49376976118514976
32,0.02800503894183631,0.48637892595275295,0.4930954184421335,0.4930954184421335
33,0.03107866187782014,0.4849290388558559,0.49234921769517515,0.49234921769517515
34,0.03448962260405758,0.48333010991104863,0.49152375885802146,0.49152375885802146
35,0.038274944785163134,0.4815679942714603,0.49061093801719485,0.49061093801719485
36,0.04247571552536898,0.4796274641674389,0.489601893743111,0.489601893743111
37,0.047137531341167244,0.47749218414628264,0.48848695242662665,0.48848695242662665
38,0.05231099308056263,0.4751447005885934,0.4872555734868876,0.4872555734868876
39,0.05805225516094899,0.47256644954309046,0.48589629555117375,0.48589629555117375
40,0.06442363508721373,0.4697377875475507,0.4843966850034573,0.4843966850034573
41,0.07149428986597581,0.4666380507921976,0.4827432886464066,0.4827432886464066
42,0.07934096665797492,0.4632456487274292,0.48092159262204104,0.48092159262204104
43,0.08804883581643465,0.45953819909635096,0.47891599018629416,0.47891599018629416
44,0.09771241535346502,0.45549270663246433,0.4767097614434868,0.4767097614434868
45,0.1084365968689611,0.4510857833724923,0.47428506870238674,0.47428506870238674
46,0.12033778407775893,0.4462939612979103,0.4716229717291751,0.4716229717291751
47,0.13354515629298988,0.44109402461680963,0.4687034678343056,0.4687034678343056
48,0.14820207057988585,0.435463424536854,0.4655055624625674,0.4655055624625674
49,0.16446761779946645,0.4293807729997571,0.4620073767794585,0.4620073767794585
50,0.18251834943190443,0.4228264188761285,0.4581862971674461,0.4581862971674461
51,0.20255019392306664,0.4157830501761289,0.45401915831076933,0.45401915831076933
52,0.22478058335487253,0.4082363866239689,0.449482516361289,0.449482516361289
53,0.24945081352303167,0.40017582383552874,0.4445529449977289,0.4445529449977289
54,0.27682866303920667,0.39159521684905574,0.4392074034988749,0.4392074034988749
55,0.3072112998861759,0.3824936274344658,0.4334236812079077,0.4334236812079077
56,0.34092850697468147,0.37287596486476077,0.42718092541622765,0.42718092541622765
57,0.3783462617131929,0.36275354759413764,0.42046021490703517,0.42046021490703517
58,0.419870708444391,0.35214473898916127,0.4132452121650525,0.4132452121650525
59,0.4659525668664682,0.3410751607959983,0.4055228107770119,0.4055228107770119
60,0.517092024289676,0.32957789199987875,0.39728384943640627,0.39728384943640627
61,0.5738441648302398,0.31769346842042945,0.38852390146780996,0.38852390146780996
62,0.6368249944718586,0.3054694257697052,0.3792439811601857,0.3792439811601857
63,0.7067181273927491,0.2929599229325769,0.3694511083742967,0.3694511083742967
64,0.7842822061337682,0.2802247303501315,0.35915898711511374,0.35915898711511374
65,0.8703591361485166,0.2673283400956514,0.34838846869903484,0.34838846869903484
66,0.9658832241158708,0.2543386165044977,0.33716768828956106,0.33716768828956106
67,1.0718913192051276,0.2413253953941718,0.32553235538451064,0.32553235538451064
68,1.1895340673703196,0.22835909063224627,0.31352541768578457,0.31352541768578457
69,1.3200884008314182,0.21550904016206493,0.3011968056907006,0.3011968056907006
70,1.4649713983072863,0.20284211289868812,0.2886026678721361,0.2886026678721361
71,1.625755666443795,0.1904213694465092,0.27580458468377683,0.27580458468377683
72,1.8041864093920719,0.1783048413923223,0.2628682913350309,0.2628682913350309
73,2.0022003718155843,0.1665445227464399,0.2498625585779782,0.2498625585779782
74,2.2219468609395236,0.15518568582502915,0.23685756139886166,0.23685756139886166
75,2.4658110758226037,0.14426637946212398,0.22392348564972814,0.22392348564972814
76,2.736439997074672,0.1338172151810115,0.21112903689300708,0.21112903689300708
77,3.0367711180354604,0.12386136730555182,0.19853990319555886,0.19853990319555886
78,3.370064329271928,0.11441479298100758,0.18621751561621225,0.18621751561621225
79,3.739937302478798,0.10548663380076843,0.17421792878057535,0.17421792878057535
80,4.150404757850477,0.09707975721487022,0.16259092336577155,0.16259092336577155
81,4.605922041145108,0.08919140402701456,0.15137932809226645,0.15137932809226645
82,5.1114334834401705,0.08181387708441983,0.1406186344088284,0.1406186344088284
83,5.672426068491977,0.07493527242598444,0.13033688116461223,0.13033688116461223
84,6.294988990221888,0.06854020612130174,0.12055471942302431,0.12055471942302431
85,6.985879746785249,0.06261051255814444,0.1112857127583474,0.1112857127583474
86,7.752597488629465,0.0571258989980174,0.10253678532087931,0.10253678532087931
87,8.60346441668451,0.052064543424194094,0.09430879749503138,0.09430879749503138
88,9.547716114208066,0.047403627712365094,0.08659720965516603,0.08659720965516603
89,10.59560179277617,0.04311980234325627,0.07939279561101793,0.07939279561101793
90,11.758495540521581,0.03918958222053921,0.07268237242734697,0.07268237242734697
91,13.049019780144016,0.03558968174820317,0.0664495192485152,0.0664495192485152
92,14.481182276745331,0.032297285891274057,0.060675269020629204,0.060675269020629204
93,16.070528182616385,0.02929025577561776,0.05533873666299557,0.05533873666299557
94,17.834308769319094,0.026547300430252056,0.05041769823210941,0.05041769823210941
95,19.791668678535572,0.024048093991368022,0.04588910350435068,0.04588910350435068
96,21.96385372416547,0.0217733526063468,0.04172951756532683,0.04172951756532683
97,24.37444150122222,0.01970487633426474,0.03791549447116661,0.03791549447116661
98,27.04959730463137,0.01782557899247157,0.03442388570877271,0.03442388570877271
99,30.01835813575592,0.016119494133440007,0.031232087730500496,0.031232087730500496
100,33.31294787934677,0.014571760386587973,0.028318233874358674,0.028318233874358674
101,36.96912707195032,0.013168596866984818,0.02566135046880987,0.02566135046880987
102,41.0265810582719,0.011897241986793978,0.023241456408915073,0.023241456408915073
103,45.52935074866948,0.010745916067683409,0.02103963484841183,0.02103963484841183
104,50.526310653356795,0.00970378401006345,0.019038078483930874,0.019038078483930874
105,56.07169938205458,0.008760912832282725,0.017220096709039328,0.017220096709039328
106,62.22570836730231,0.007908185656954439,0.015570098743205599,0.015570098743205599
107,69.0551352016233,0.007137244996401024,0.014073588950059916,0.014073588950059916
108,76.63410868007462,0.006440470274847057,0.012717132260299158,0.012717132260299158
109,85.04489341802686,0.005810928711745051,0.011488326215146049,0.011488326215146049
110,94.37878277775391,0.005242267177640381,0.010375736389982205,0.010375736389982205
111,104.73708979594508,0.004728712920126196,0.009368825830013774,0.009368825830013774
112,116.23224686798542,0.004265046347474869,0.008457934622488816,0.008457934622488816
113,128.9890261253308,0.003846489641577728,0.007634229981270615,0.007634229981270615
114,143.14589375234786,0.003468711013560209,0.006889629700705267,0.006889629700705267
115,158.85651294280527,0.0031278152828532347,0.0062167301806892354,0.0062167301806892354
116,176.2914118095948,0.002820224663338424,0.005608797420913233,0.005608797420913233
117,195.63983435170647,0.002542724073241087,0.0050597181915534185,0.0050597181915534185
118,217.11179456945052,0.0022924141750309355,0.004563890852711327,0.004563890852711327
119,240.9403560239527,0.0020666295876879365,0.004116239450198019,0.004116239450198019
120,267.38416158399497,0.0018630116170070786,0.0037121808299454325,0.0037121808299454325
121,296.73024081888724,0.0016793809864461048,0.0033475112672226256,0.0033475112672226256
122,329.2971255097155,0.001513795430576321,0.003018441985054407,0.003018441985054407
123,365.43830709572546,0.001364497317124007,0.0027215566378544958,0.0027215566378544958
124,405.54607358408276,0.0012298778237890527,0.002453716145926799,0.002453716145926799
125,450.05576757004974,0.001108522491754187,0.0022121245569568394,0.0022121245569568394
126,499.450511585514,0.0009991044087289892,0.001994225408989067,0.001994225408989067
127,554.2664520663108,0.0009004808773637082,0.0017977038885576987,0.0017977038885576987
128,615.0985788580505,0.0008115633212569807,0.0016204986005802819,0.0016204986005802819
129,682.6071834272393,0.0007314265697777575,0.0014606961625452022,0.0014606961625452022
130,757.525025877192,0.0006591791587751555,0.001316623698470811,0.001316623698470811
131,840.6652885618333,0.000594072906242538,0.0011867171968677986,0.0011867171968677986
132,932.9304026284696,0.0005353771423632816,0.001069608847745283,0.001069608847745283
133,1035.3218432956637,0.00048248815026985433,0.0009640289628217697,0.0009640289628217697
134,1148.9510001873086,0.00043480710489091523,0.0008688562665426187,0.0008688562665426187
135,1275.051240713013,0.00039184571103789283,0.0007830627420548981,0.0007830627420548981
136,1414.991297434576,0.00035311719949859724,0.0007057300233350421,0.0007057300233350421
137,1570.2901247293776,0.00031821993886478644,0.0006360237589837154,0.0006360237589837154
138,1742.6333860096508,0.0002867682120584241,0.0005731963850316501,0.0005731963850316501
139,1933.891750455232,0.0002584198838712978,0.0005165659482631445,0.0005165659482631445
140,2146.141197858406,0.00023288069888749582,0.0004655301023266838,0.0004655301023266838
141,2381.6855519761607,0.00020985350671842904,0.000419525379379503,0.000419525379379503
142,2643.0814869741084,0.00018911409127794746,0.0003780726346403093,0.0003780726346403093
143,2933.1662783900483,0.00017041496734341083,0.00034070215633938135,0.00034070215633938135
144,3255.0885998350564,0.0001535673946085779,0.00030703556322178035,0.00030703556322178035
145,3612.3426997094302,0.00013838911231978132,0.0002766819176771526,0.0002766819176771526
146,4008.8063288984645,0.0001247009853627716,0.0002493380232914384,0.0002493380232914384
147,4448.782831127585,0.00011237728709934426,0.00022468902906636675,0.00022468902906636675
148,4937.047852839004,0.0001012651150076479,0.0002024765813543823,0.0002024765813543823
149,5478.901179593945,9.125016399242155e-05,0.0001824646785343259,0.0001824646785343259
150,6080.224261649427,8.223393925924775e-05,0.00016441999483304438,0.00016441999483304438
151,6747.5440531107,7.409868848737869e-05,0.0001481707270552431,0.0001481707270552431
152,7488.10385759003,6.67727055687692e-05,0.00013351885265528303,0.00013351885265528303
153,8309.941949353404,6.017556512268851e-05,0.00012031726536443349,0.00012031726536443349
154,9221.97882333434,5.4220439872112556e-05,0.00010842659596433205,0.00010842659596433205
155,10234.114021054527,4.886120410052584e-05,9.770051713792111e-05,9.770051713792111e-05
156,11357.333583431051,4.403455314329944e-05,8.804434320419564e-05,8.804434320419564e-05
157,12603.829296797274,3.967546100566711e-05,7.934085126912883e-05,7.934085126912883e-05
158,13987.131026472387,3.575422255882218e-05,7.149111127366872e-05,7.149111127366872e-05
159,15522.25357427048,3.222403362262714e-05,6.442784602139245e-05,6.442784602139245e-05
160,17225.859653987874,2.9033284235481016e-05,5.805687501372894e-05,5.805687501372894e-05
161,19116.440753857038,2.6162895026563837e-05,5.231289692218083e-05,5.231289692218083e-05
162,21214.51784910632,2.358192835720097e-05,4.7146168581063116e-05,4.7146168581063116e-05
163,23542.864143224204,2.124742282451257e-05,4.248328835506991e-05,4.248328835506991e-05
164,26126.752255633317,1.9144497485250672e-05,3.8279505230941885e-05,3.8279505230941885e-05
165,28994.22853882881,1.725710975295856e-05,3.450019256201223e-05,3.450019256201223e-05
166,32176.417502507353,1.5551883552699233e-05,3.108866690945955e-05,3.108866690945955e-05
167,35707.859649004626,1.4010031246083816e-05,2.801092121852795e-05,2.801092121852795e-05
168,39626.88638701478,1.2627353782426492e-05,2.5246079057476316e-05,2.5246079057476316e-05
169,43976.036093027215,1.1384409457552099e-05,2.2752045385006722e-05,2.2752045385006722e-05
170,48802.515836544335,1.025566034280208e-05,2.0497813027302187e-05,2.0497813027302187e-05
171,54158.71378079476,9.23967478400064e-06,1.8473579024540436e-05,1.8473579024540436e-05
172,60102.76782070388,8.330988365723638e-06,1.665227994994403e-05,1.665227994994403e-05
173,66699.19663030129,7.510726210282336e-06,1.5002011263027027e-05,1.5002011263027027e-05
174,74019.59996915652,6.7641928935313445e-06,1.3517571959110109e-05,1.3517571959110109e-05
175,82143.43584919439,6.094880354645255e-06,1.218675521537427e-05,1.218675521537427e-05
176,91158.88299750836,5.4978037292638546e-06,1.0982756618357786e-05,1.0982756618357786e-05
177,101163.7979766207,4.956651314043483e-06,9.892851540359215e-06,9.892851540359215e-06
178,112266.77735108159,4.462811712615524e-06,8.916665416725653e-06,8.916665416725653e-06
179,124588.33642950082,4.021142873058681e-06,8.041058600815369e-06,8.041058600815369e-06
180,138262.2173764659,3.6289000397270943e-06,7.244172704677665e-06,7.244172704677665e-06
181,153436.84089300132,3.2734084807529256e-06,6.5249718160625225e-06,6.5249718160625225e-06
182,170276.91722258978,2.946286814444461e-06,5.883093894464466e-06,5.883093894464466e-06
183,188965.23396912115,2.6535539271559114e-06,5.307091068167706e-06,5.307091068167706e-06
184,209704.64013232305,2.395292692323881e-06,4.779850873998473e-06,4.779850873998473e-06
185,232720.2478960412,2.1639630383979076e-06,4.304649075628188e-06,4.304649075628188e-06
186,258261.87606826748,1.9477247489175366e-06,3.882185321099045e-06,3.882185321099045e-06
187,286606.7616948256,1.7523554956605158e-06,3.5042753863313346e-06,3.5042753863313346e-06
188,318062.5692794119,1.5805997269600284e-06,3.1560315334500213e-06,3.1560315334500213e-06
189,352970.73027306574,1.4302303611486814e-06,2.84098164603981e-06,2.84098164603981e-06
190,391710.1490809261,1.2907830254377095e-06,2.561862382528121e-06,2.561862382528121e-06
191,434701.3158125035,1.1599834165502285e-06,2.3146833594193266e-06,2.3146833594193266e-06
192,482410.8704165374,1.0437101913661642e-06,2.086619551313779e-06,2.086619551313779e-06
193,535356.6677410719,9.434909630499467e-07,1.8769170196013159e-06,1.8769170196013159e-06
194,594113.3984965039,8.561804193145122e-07,1.690771673720766e-06,1.690771673720766e-06
195,659318.8271333541,7.718117872600192e-07,1.5281875876445667e-06,1.5281875876445667e-06
196,731680.7143427207,6.935094599391548e-07,1.3822018687505983e-06,1.3822018687505983e-06
197,811984.4993184009,6.243092290186789e-07,1.2442287517254192e-06,1.2442287517254192e-06
198,901101.8251665037,5.639104615314096e-07,1.1201045998507475e-06,1.1201045998507475e-06
199,1000000.0,5.091973819349192e-07,1.0085100943190584e-06,1.0085100943190584e-06


==> Results/Plots_A/Data/ann_distance_gauss_2.csv <==
,times,d=0,d=1,d=20
0,0.001,0.9960071305604252,0.9967885479525783,0.9979951511875379
1,0.0011097524964120721,0.9955718097344586,0.9964383287153591,0.997776573343014
2,0.0012315506032928262,0.9950891566115138,0.9960499652624439,0.9975341180906242
3,0.0013667163564620058,0.9945540786520791,0.9956193386330582,0.9972651906710193
4,0.0015167168884709225,0.9939609477938312,0.9951418932632253,0.9969669174912699
5,0.0016831803533309566,0.9933035469884133,0.9946125925905702,0.9966361168859265
6,0.0018679135990207828,0.9925750120622701,0.9940258705815966,0.9962692669799338
7,0.002072921779595372,0.9917677686505914,0.9933755789105678,0.9958624704055044
8,0.002300430119772917,0.990873463981794,0.9926549295274985,0.9954114156134902
9,0.0025529080682395165,0.9898828933325211,0.9918564323701167,0.9949113345103293
10,0.002833096101839324,0.9887859210338169,0.9909718280033273,0.9943569561451797
11,0.0031440354715914997,0.9875713959918481,0.9899920150124422,0.9937424561697296
12,0.0034891012134067737,0.9862270617965486,0.9889069720374121,0.993061401796459
13,0.0038720387818125574,0.9847394616344028,0.9877056744178158,0.9923066919923008
14,0.004297004704320844,0.9830938384044041,0.9863760055284501,0.9914704926650318
15,0.004768611697714469,0.9812740306660103,0.9849046630277206,0.9905441666327006
16,0.005291978735958442,0.9792623653336877,0.9832770604232083,0.9895181982147966
17,0.005872786613189483,0.9770395483834423,0.9814772245874784,0.9883821123516716
18,0.00651733960488242,0.9745845544237725,0.9794876901182403,0.9871243882501088
19,0.007232633896483534,0.971874519832963,0.9772893910049437,0.9857323676738963
20,0.008026433522257174,0.9688846407311834,0.9748615543169454,0.9841921581147127
21,0.00890735463861044,0.9655880771209288,0.9721815945653606,0.9824885308976773
22,0.009884959046625586,0.9619558703352294,0.9692250122930303,0.9806048168090775
23,0.010969857978923834,0.9579568780170783,0.9659653013100084,0.9785227977988393
24,0.012173827277396614,0.9535577327804561,0.9623738683352836,0.9762225971931587
25,0.01350993521198027,0.9487228317963492,0.9584199701528726,0.9736825704630027
26,0.014992684327860457,0.9434143657263206,0.954070674374751,0.9708791987435502
27,0.01663816886076129,0.9375923966854489,0.9492908509820123,0.9677869881067092
28,0.018464249428955443,0.931214996261545,0.9440432029831441,0.9643783783154075
29,0.020490746898158472,0.9242384560883652,0.9382883457810863,0.9606236656201643
30,0.022739657523579287,0.9166175851808909,0.9319849461923924,0.9564909450976306
31,0.02523539170434766,0.9083060925015845,0.9250899335638413,0.9519460790756332
32,0.02800503894183631,0.8992570867610408,0.9175587955828879,0.9469526993371143
33,0.03107866187782014,0.8894237031269708,0.9093459492438928,0.9414722520432743
34,0.03448962260405758,0.8787598246078594,0.900405257142326,0.9354640956703476
35,0.03827494478516313,0.8672209687783444,0.890690620849574,0.9288856637453761
36,0.04247571552536898,0.8547653342018758,0.8801567068439375,0.9216927054247628
37,0.047137531341167244,0.841354940639998,0.8687598258257815,0.9138395967894049
38,0.05231099308056263,0.8269569128547352,0.8564589578296498,0.9052797832194055
39,0.05805225516094899,0.8115447820942352,0.8432168710918942,0.8959663098121943
40,0.06442363508721373,0.79510000294044,0.8290013628240307,0.8858524679019584
41,0.0714942898659758,0.7776134217793961,0.8137865575930248,0.87489259098899
42,0.07934096665797491,0.7590866058962658,0.7975543884021566,0.8630430065828989
43,0.08804883581643463,0.7395332566656663,0.7802960060936676,0.8502630905558056
44,0.097712415353465,0.7189803866553548,0.7620130632632323,0.8365164817208359
45,0.10843659686896108,0.6974690975312786,0.7427191252169381,0.821772324211376
46,0.12033778407775894,0.6750553557996211,0.7224407344984639,0.8060067167361546
47,0.13354515629298985,0.6518099554138006,0.7012182177210361,0.7892041941105861
48,0.14820207057988585,0.6278184549546889,0.679106356116165,0.7713591228311509
49,0.16446761779946645,0.603180203563282,0.6561743771969021,0.7524770849865101
50,0.18251834943190445,0.578007190231017,0.6325058163537816,0.7325762774223314
51,0.20255019392306664,0.5524222064404215,0.60819760734963,0.7116884256210496
52,0.22478058335487253,0.5265565670214907,0.5833588703711712,0.6898597332360306
53,0.24945081352303167,0.5005475637190716,0.5581091902835246,0.6671512393987091
54,0.27682866303920667,0.4745355806921085,0.5325763383657798,0.6436389021313031
55,0.3072112998861759,0.44866104827470094,0.5068938174597234,0.6194130914527461
56,0.3409285069746814,0.4230614382377353,0.4811980733142221,0.5945777338753601
57,0.3783462617131929,0.39786839859929524,0.45562557495644795,0.5692487090995848
58,0.419870708444391,0.3732051172843231,0.4303099064840603,0.5435520220453284
59,0.4659525668664682,0.34918406823300663,0.40537901155226014,0.5176213862551495
60,0.517092024289676,0.3259052028029414,0.38095268694128,0.49159546401963433
61,0.5738441648302398,0.3034546362273186,0.35714042616992925,0.4656149892048353
62,0.6368249944718586,0.2819038481879253,0.33403969263495403,0.4398197181041273
63,0.7067181273927491,0.26130938311545804,0.3117346696274389,0.41434544409790713
64,0.7842822061337681,0.24171300905858284,0.2902955012393847,0.3893211836011252
65,0.8703591361485166,0.22314228995406002,0.2697780086168443,0.3648666718358293
66,0.9658832241158709,0.205611475517404,0.2502238424802669,0.3410902550925737
67,1.0718913192051274,0.18912264703192183,0.23166101592583643,0.31808724864692695
68,1.1895340673703194,0.17366704160160326,0.21410475094058526,0.29593879960673747
69,1.320088400831418,0.1592264822754449,0.19755856705142877,0.2747112614724407
70,1.4649713983072865,0.1457748381581961,0.18201553995527942,0.2544560578479693
71,1.625755666443795,0.13327946010681743,0.16745964488611925,0.23520998927076534
72,1.8041864093920719,0.12170255499455575,0.15386714497083925,0.2169959204243817
73,2.0022003718155843,0.11100245247156798,0.141207945094889,0.19982377488595324
74,2.221946860939524,0.10113477301171973,0.12944689334942222,0.18369175240022698
75,2.4658110758226037,0.09205345732977689,0.11854500600195379,0.16858769338924923
76,2.7364399970746716,0.08371164735589776,0.10846056773975456,0.1544905261608283
77,3.0367711180354604,0.07606244141253224,0.09915011051895853,0.14137171245633706
78,3.370064329271928,0.0690595079243905,0.09056925706221325,0.12919667519017924
79,3.739937302478798,0.06265759534379561,0.08267344178236319,0.1179261511150936
80,4.150404757850477,0.056812929903890204,0.07541852091735156,0.10751741948182919
81,4.605922041145108,0.051483505490505496,0.06876126157097319,0.09792542170657897
82,5.1114334834401705,0.04662930057060047,0.0626597206735431,0.08910372519681432
83,5.672426068491978,0.042212414997973575,0.057073543571104134,0.08100537148544601
84,6.294988990221888,0.038197150032220385,0.05196417091454611,0.07358359134889447
85,6.9858797467852485,0.03455004152166402,0.04729498750748434,0.06679237715561039
86,7.752597488629465,0.031239851961382552,0.0430314120300705,0.06058695193364453
87,8.603464416684508,0.028237530458876045,0.0391409378108748,0.05492411989673161
88,9.547716114208066,0.025516148378019264,0.03559313435512246,0.0497625341166745
89,10.59560179277617,0.023050817175933512,0.03235961788399212,0.045062886533020936
90,11.758495540521583,0.020818593774768187,0.029413998342785682,0.0407880279093638
91,13.049019780144016,0.01879837777386171,0.02673181155862467,0.03690302909459871
92,14.48118227674533,0.016970803934126998,0.02429043507728206,0.03337519427897949
93,16.070528182616385,0.015318132657820381,0.022068996669396997,0.030174045248911877
94,17.834308769319094,0.013824140624737673,0.020048277529893743,0.027271269321192823
95,19.791668678535572,0.01247401329794268,0.018210612745110544,0.024640648899897095
96,21.963853724165467,0.011254240640040426,0.016539791207418435,0.022257975140445814
97,24.37444150122222,0.010152517048932407,0.01502095663042233,0.020100950280563797
98,27.04959730463137,0.009157646204104905,0.013640511240295937,0.018149082833134413
99,30.01835813575592,0.008259451200393194,0.012386023768875735,0.0163835789923835
100,33.312947879346765,0.007448690042874989,0.011246138502580692,0.014787232889185448
101,36.96912707195032,0.006716976306936468,0.010210492049934234,0.013344317733210037
102,41.0265810582719,0.006056704564742755,0.009269634461507867,0.012040479380414047
103,45.52935074866948,0.005460980150048581,0.008414954795544567,0.010862633442991473
104,50.526310653356795,0.004923559187756411,0.007638610688496677,0.009798866697438093
105,56.071699382054575,0.004438788723706854,0.0069334612271938455,0.008838343234403424
106,62.22570836730232,0.0040015556522038035,0.006293005574128178,0.00797121572254264
107,69.0551352016233,0.0036072374580168897,0.005711332964682661,0.007188544930811518
108,76.63410868007462,0.003251650297459173,0.005183068280011848,0.006482219432764846
109,85.04489341802686,0.0029310110722410004,0.00470332968019529,0.005844885596720476
110,94.37878277775391,0.002641903288266323,0.004267676019552254,0.005269882171825246
111,104.73708979594508,0.0023812464839410453,0.0038720665134464893,0.004751177474288717
112,116.23224686798541,0.0021462531612558493,0.003512832854077515,0.00428330940686335
113,128.9890261253308,0.0019344028002280225,0.0031866493557040697,0.0038613345222768256
114,143.14589375234786,0.001743425826125339,0.0028904884278181334,0.0034807836656984875
115,158.85651294280527,0.0015712776480123038,0.0026215942313049206,0.0031376192403360726
116,176.2914118095948,0.0014161014305039302,0.002377471461511472,0.0028281940035876033
117,195.63983435170647,0.001276228392130917,0.0021558571343021815,0.002549205241364484
118,217.11179456945052,0.0011501594286548995,0.0019546810832817914,0.0022976715433112443
119,240.9403560239527,0.0010365284542137615,0.001772072444267071,0.0020709055969040575
120,267.3841615839949,0.0009341121893628715,0.0016063373459705617,0.0018664815690189421
121,296.73024081888724,0.0008418105041745503,0.001455920072183536,0.0016822006689109186
122,329.29712550971544,0.0007586184844733746,0.001319421687311747,0.001516084340334231
123,365.43830709572546,0.000683645144057115,0.0011955689853239118,0.0013663536601263371
124,405.54607358408276,0.000616076186164828,0.0010831934210715902,0.0012313905179958033
125,450.05576757004974,0.0005551798055551738,0.0009812534206753197,0.0011097414678939068
126,499.45051158551405,0.0005003034604944055,0.0008887817310707773,0.0010001023617140661
127,554.2664520663106,0.00045084460260114357,0.000804912902379797,0.0009012826447464347
128,615.0985788580504,0.00040627746272501914,0.0007288581602902792,0.0008122192377847362
129,682.6071834272393,0.000366110590365296,0.0006598918971440089,0.0007319532896781224
130,757.525025877192,0.00032991674389710817,0.0005973719010427286,0.0006596100998955539
131,840.6652885618333,0.0002972973918232025,0.0005406922374843582,0.0005944169521868325
132,932.9304026284696,0.000267904338053744,0.0004893264429426809,0.0005356609835391439
133,1035.3218432956637,0.00024141503370287088,0.000442771903917904,0.00048271092472765157
134,1148.9510001873086,0.00021754572146557685,0.00040059504409647653,0.00043499364934767963
135,1275.0512407130127,0.00019603463090045987,0.0003623798682375674,0.00039198906330822946
136,1414.9912974345757,0.0001766518010859011,0.00032776946823425936,0.0003532380299732755
137,1570.2901247293776,0.00015918320844780483,0.0002964189508320984,0.00031831262829899395
138,1742.6333860096506,0.00014344426630135868,0.00026803564448301694,0.000286843666097887
139,1933.891750455232,0.00012925828613817263,0.00024233252331625862,0.0002584807152939413
140,2146.1411978584056,0.00011647858943414765,0.0002190708557284119,0.000232925937059209
141,2381.6855519761607,0.00010495850180846205,0.00019801099879533817,0.00020989289952190918
142,2643.081486974108,9.458162149284084e-05,0.00017895859071995923,0.00018914130881010776
143,2933.166278390049,8.522712623504789e-05,0.0001617145218639278,0.00017043689868840843
144,3255.0885998350564,7.680028948972205e-05,0.00014611833110608847,0.00015358600189633285
145,3612.3426997094302,6.920576751992121e-05,0.00013200875786099664,0.00013839710232276466
146,4008.806328898465,6.236117214712973e-05,0.00011924788645572053,0.00012471356753464266
147,4448.782831127585,5.619616646745623e-05,0.00010771113792247086,0.00011238015467641343
148,4937.047852839003,5.063709800954297e-05,9.727569505749055e-05,0.00010126796648440816
149,5478.901179593945,4.563118879748289e-05,8.784733535464236e-05,9.125428177314326e-05
150,6080.224261649427,4.111860804746621e-05,7.932042543605057e-05,8.222937267791952e-05
151,6747.5440531107,3.705151299249279e-05,7.161656907835359e-05,7.409963565579823e-05
152,7488.10385759003,3.3389456965729466e-05,6.465580487227402e-05,6.677009927279635e-05
153,8309.941949353404,3.0086078103810294e-05,5.83625351987148e-05,6.016919815075856e-05
154,9221.97882333434,2.7111480640008613e-05,5.268210220663201e-05,5.421817599589949e-05
155,10234.114021054527,2.443175550474256e-05,4.754719792133784e-05,4.8856608875063596e-05
156,11357.333583431051,2.201400506782122e-05,4.290961165137045e-05,4.402662168326297e-05
157,12603.829296797274,1.983839961593387e-05,3.8724565891234694e-05,3.967102151339793e-05
158,13987.131026472385,1.7877295760018295e-05,3.494063297811541e-05,3.5749720546698445e-05
159,15522.253574270479,1.6107930920417718e-05,3.152694564122714e-05,3.2214122690080345e-05
160,17225.859653987874,1.4516587649978198e-05,2.8446162353762048e-05,2.9027689300182547e-05
161,19116.440753857034,1.3081597632402483e-05,2.56606358926637e-05,2.6159120460010342e-05
162,21214.51784910632,1.1786573700624674e-05,2.3149930531834578e-05,2.357094322307179e-05
163,23542.864143224204,1.0622455981696289e-05,2.088412234588647e-05,2.1240257098477033e-05
164,26126.752255633317,9.57288476265845e-06,1.8835247402906828e-05,1.9141499315892024e-05
165,28994.22853882881,8.624781011857774e-06,1.6989843208765187e-05,1.7247046179814573e-05
166,32176.417502507356,7.772869898048446e-06,1.5325181189165003e-05,1.554217612240099e-05
167,35707.859649004626,7.005764758674076e-06,1.3819103460681648e-05,1.4006746023220165e-05
168,39626.88638701478,6.311637561430724e-06,1.2463148812091814e-05,1.2620097583392662e-05
169,43976.03609302721,5.687596774821755e-06,1.1241537441696483e-05,1.1372749393848897e-05
170,48802.515836544335,5.127127474093785e-06,1.0135344285279588e-05,1.0249779279907249e-05
171,54158.71378079476,4.619679923926478e-06,9.138849198832807e-06,9.234820565493666e-06
172,60102.76782070388,4.161931708741087e-06,8.242993955296282e-06,8.32179505811982e-06
173,66699.19663030129,3.751764523622008e-06,7.431976682510498e-06,7.500799095623715e-06
174,74019.59996915652,3.3820712898412656e-06,6.699292941130431e-06,6.758207607770599e-06
175,82143.43584919439,3.0463808072254083e-06,6.041790480091689e-06,6.089333225320419e-06
176,91158.88299750836,2.7450366626128624e-06,5.448985587233638e-06,5.488991390160021e-06
177,101163.7979766207,2.475448339387697e-06,4.910683532490341e-06,4.9465476817734525e-06
178,112266.77735108158,2.2311064683002205e-06,4.426853028454967e-06,4.456143148098096e-06
179,124588.3364295008,2.0092824253614815e-06,3.993355212774886e-06,4.016378644171405e-06
180,138262.2173764659,1.810896262493526e-06,3.6003811901579785e-06,3.6209923848017345e-06
181,153436.8408930013,1.6337624306007334e-06,3.2438572942076568e-06,3.261942087635351e-06
182,170276.91722258978,1.4723902883201545e-06,2.9246936606897347e-06,2.938829618923023e-06
183,188965.23396912115,1.325665036661917e-06,2.639073701425623e-06,2.6498234044665913e-06
184,209704.64013232305,1.194824620016885e-06,2.3787172988375386e-06,2.3888514741361682e-06
185,232720.2478960412,1.0785573766837018e-06,2.142595603865795e-06,2.1514080567576988e-06
186,258261.8760682675,9.724390597310594e-07,1.9319522451034907e-06,1.938573754641162e-06
187,286606.7616948256,8.751681359111037e-07,1.744081555655289e-06,1.7486768667035892e-06
188,318062.5692794119,7.884544257476994e-07,1.5720865831321794e-06,1.5764693783344183e-06
189,352970.73027306574,7.120378476839417e-07,1.415423110896057e-06,1.4194077949181016e-06
190,391710.1490809261,6.430781732207377e-07,1.2759747771410278e-06,1.2789863506901914e-06
191,434701.3158125035,5.785666803302001e-07,1.1525578111691948e-06,1.1542502451625993e-06
192,482410.87041653733,5.206169876188205e-07,1.0399124317648984e-06,1.0410833084760803e-06
193,535356.6677410719,4.698597553220758e-07,9.357600091767278e-07,9.370395143132935e-07
194,594113.3984965039,4.2532536153494066e-07,8.427780724019508e-07,8.439904312661585e-07
195,659318.8271333541,3.8356123536439596e-07,7.612635661165717e-07,7.618935873146019e-07
196,731680.7143427207,3.4491917420863715e-07,6.886284065268595e-07,6.88245920306765e-07
197,811984.4993184009,3.106118926947272e-07,6.202655733700984e-07,6.197887695501507e-07
198,901101.8251665037,2.8049144094776414e-07,5.58493394179936e-07,5.58163448761295e-07
199,1000000.0,2.5323280049877804e-07,5.029356041503473e-07,5.027188669233208e-07


==> Results/Plots_A/Data/distances_flat_exponent.csv <==
,times,0,1,20
0,0.001,0.002876760804853146,0.0014405343637990018,0.0014405343637990018
1,0.0011097524964120721,0.0031914450633288315,0.0015983738931997736,0.0015983738931997736
2,0.0012315506032928262,0.0035404250984091045,0.0017734759893424821,0.0017734759893424821
3,0.0013667163564620058,0.0039274093498077025,0.001967721246846224,0.001967721246846224
4,0.0015167168884709225,0.004356500516726794,0.0021831934285048223,0.0021831934285048223
5,0.0016831803533309566,0.004832235918423336,0.0024222010246260505,0.0024222010246260505
6,0.0018679135990207828,0.005359631630588307,0.002687301003811512,0.002687301003811512
7,0.002072921779595372,0.005944230661131329,0.0029813249627538363,0.0029813249627538363
8,0.002300430119772917,0.006592155433500389,0.0033074078945823033,0.0033074078945823033
9,0.0025529080682395165,0.007310164828506785,0.003669019794726321,0.003669019794726321
10,0.002833096101839324,0.00810571603141734,0.004070000357440899,0.004070000357440899
11,0.0031440354715914997,0.008987031380597811,0.004514597005374916,0.004514597005374916
12,0.0034891012134067737,0.009963170396129088,0.005007506522284857,0.005007506522284857
13,0.0038720387818125574,0.011044107076149624,0.0055539205464402806,0.0055539205464402806
14,0.004297004704320844,0.01224081249136783,0.00615957519697883,0.00615957519697883
15,0.004768611697714469,0.013565342576958217,0.006830805098187942,0.006830805098187942
16,0.005291978735958442,0.015030930885237754,0.007574602047676291,0.007574602047676291
17,0.005872786613189483,0.016652085927958048,0.0083986785608662,0.0083986785608662
18,0.00651733960488242,0.018444693781422095,0.009311536483774148,0.009311536483774148
19,0.007232633896483534,0.020426119835311816,0.010322540823179035,0.010322540823179035
20,0.008026433522257174,0.022615314715897634,0.011441999016117432,0.011441999016117432
21,0.00890735463861044,0.02503292096118267,0.012681245815273393,0.012681245815273393
22,0.009884959046625586,0.02770137686775194,0.014052731498008949,0.014052731498008949
23,0.010969857978923834,0.030645015546902656,0.015570116742013062,0.015570116742013062
24,0.012173827277396614,0.03389015545965257,0.017248371444291026,0.017248371444291026
25,0.01350993521198027,0.03746517797521193,0.019103877063787116,0.019103877063787116
26,0.014992684327860457,0.041400591454361646,0.021154531571619842,0.021154531571619842
27,0.01663816886076129,0.04572906738034505,0.023419855201263426,0.023419855201263426
28,0.018464249428955443,0.050485446144969554,0.02592109617977714,0.02592109617977714
29,0.020490746898158472,0.055706702079590206,0.02868133422694443,0.02868133422694443
30,0.022739657523579287,0.06143185568311663,0.031725576696356866,0.031725576696356866
31,0.02523539170434766,0.06770185461734102,0.03508084570271,0.03508084570271
32,0.02800503894183631,0.07455934073422223,0.038776251104750914,0.038776251104750914
33,0.03107866187782014,0.08204837618988103,0.04284304370940741,0.04284304370940741
34,0.03448962260405758,0.09021408927142728,0.04731464173892708,0.04731464173892708
35,0.03827494478516313,0.09910218112418338,0.05222662183786007,0.05222662183786007
36,0.04247571552536898,0.10875829704158285,0.0576166669268574,0.0576166669268574
37,0.047137531341167244,0.11922733302824433,0.06352448757529376,0.06352448757529376
38,0.05231099308056263,0.13055257792357639,0.06999162721249913,0.06999162721249913
39,0.05805225516094899,0.14277485853233388,0.07706125414667898,0.07706125414667898
40,0.06442363508721373,0.15593128026725267,0.08477785776713803,0.08477785776713803
41,0.0714942898659758,0.17005403051996032,0.09318682833388046,0.09318682833388046
42,0.07934096665797491,0.18516929473732788,0.10233390864555218,0.10233390864555218
43,0.08804883581643463,0.20129570081278086,0.11226457695058788,0.11226457695058788
44,0.097712415353465,0.21844305567994043,0.12302325894110779,0.12302325894110779
45,0.10843659686896108,0.2366110352929696,0.1346525671014681,0.1346525671014681
46,0.12033778407775894,0.25578773770623403,0.1471921422906058,0.1471921422906058
47,0.13354515629298985,0.2759489852223302,0.1606775025763984,0.1606775025763984
48,0.14820207057988585,0.2970570996465818,0.1751389679369338,0.1751389679369338
49,0.16446761779946645,0.319060472405558,0.19060028073971233,0.19060028073971233
50,0.18251834943190445,0.3418935252989181,0.20707714476807018,0.20707714476807018
51,0.20255019392306664,0.3654765057101347,0.22457611365506008,0.22457611365506008
52,0.22478058335487253,0.3897166126431343,0.24309288652393618,0.24309288652393618
53,0.24945081352303167,0.41450880351524455,0.2626115892230714,0.2626115892230714
54,0.27682866303920667,0.4397374293052575,0.28310338837659343,0.28310338837659343
55,0.3072112998861759,0.4652781403136227,0.3045259298034265,0.3045259298034265
56,0.3409285069746814,0.49100045128893505,0.3268227203705444,0.3268227203705444
57,0.3783462617131929,0.5167700013238126,0.3499233285643544,0.3499233285643544
58,0.419870708444391,0.542451538219697,0.3737434338693743,0.3737434338693743
59,0.4659525668664682,0.5679116500641993,0.39818584403915536,0.39818584403915536
60,0.517092024289676,0.5930213462441366,0.42314159330974843,0.42314159330974843
61,0.5738441648302398,0.6176587221553204,0.4484919334813207,0.4484919334813207
62,0.6368249944718586,0.6417111373260866,0.4741100899393614,0.4741100899393614
63,0.7067181273927491,0.6650770927589702,0.49986389500769096,0.49986389500769096
64,0.7842822061337681,0.6876676156623571,0.5256184547080203,0.5256184547080203
65,0.8703591361485166,0.7094072324776973,0.5512387444776535,0.5512387444776535
66,0.9658832241158709,0.7302344959728609,0.5765925548415002,0.5765925548415002
67,1.0718913192051274,0.7501020737763177,0.6015531427319495,0.6015531427319495
68,1.1895340673703194,0.7689764370122231,0.6260015567088724,0.6260015567088724
69,1.320088400831418,0.7868371976931584,0.6498287588787468,0.6498287588787468
70,1.4649713983072865,0.8036761510053209,0.6729374116279986,0.6729374116279986
71,1.625755666443795,0.8194961114566779,0.695243100313411,0.695243100313411
72,1.8041864093920719,0.8343097099257695,0.7166751636798997,0.7166751636798997
73,2.0022003718155843,0.8481379281132757,0.7371770440991953,0.7371770440991953
74,2.221946860939524,0.8610088572953671,0.7567062005962303,0.7567062005962303
75,2.4658110758226037,0.8729563921548263,0.775233713012045,0.775233713012045
76,2.7364399970746716,0.8840188809323127,0.7927434510233278,0.7927434510233278
77,3.0367711180354604,0.894238017165755,0.8092311009494988,0.8092311009494988
78,3.370064329271928,0.9036576991128988,0.824703018425457,0.824703018425457
79,3.739937302478798,0.9123231209363877,0.8391748874183934,0.8391748874183934
80,4.150404757850477,0.9202799983828617,0.8526703869106869,0.8526703869106869
81,4.605922041145108,0.9275738405413866,0.8652197568140252,0.8652197568140252
82,5.1114334834401705,0.9342495139726228,0.876858544230383,0.876858544230383
83,5.672426068491978,0.9403506836307192,0.8876263051412548,0.8876263051412548
84,6.294988990221888,0.9459195458462052,0.89756549496959,0.89756549496959
85,6.9858797467852485,0.9509965285056339,0.9067205601118369,0.9067205601118369
86,7.752597488629465,0.9556200558533423,0.9151370050123285,0.9151370050123285
87,8.603464416684508,0.9598264492124098,0.9228605980536164,0.9228605980536164
88,9.547716114208066,0.9636498770516119,0.9299367862540213,0.9299367862540213
89,10.59560179277617,0.9671223416610158,0.9364100673785942,0.9364100673785942
90,11.758495540521583,0.97027369345275,0.9423236012920208,0.9423236012920208
91,13.049019780144016,0.9731316678388026,0.9477189240951236,0.9477189240951236
92,14.48118227674533,0.9757219449458646,0.9526357400833537,0.9526357400833537
93,16.070528182616385,0.9780682419503853,0.9571117715926373,0.9571117715926373
94,17.834308769319094,0.9801924655818601,0.9611826390941012,0.9611826390941012
95,19.791668678535572,0.9821148977153499,0.9648817423929172,0.9648817423929172
96,21.963853724165467,0.9838538886628053,0.9682403727404673,0.9682403727404673
97,24.37444150122222,0.9854265647631173,0.9712876816243751,0.9712876816243751
98,27.04959730463137,0.9868484383921136,0.9740507365965229,0.9740507365965229
99,30.01835813575592,0.9881332419694409,0.9765545998793002,0.9765545998793002
100,33.312947879346765,0.9892933032962294,0.9788224003305604,0.9788224003305604
101,36.96912707195032,0.9903408253475129,0.9808753913571707,0.9808753913571707
102,41.0265810582719,0.9912871514666495,0.9827330094516303,0.9827330094516303
103,45.52935074866948,0.992142646806769,0.984412990783208,0.984412990783208
104,50.526310653356795,0.9929146862678127,0.985931669850082,0.985931669850082
105,56.071699382054575,0.9936098226458807,0.9873044657869895,0.9873044657869895
106,62.22570836730232,0.9942371894494751,0.9885449865100422,0.9885449865100422
107,69.0551352016233,0.9948044718292567,0.9896661576605695,0.9896661576605695
108,76.63410868007462,0.9953159532936418,0.990678818859087,0.990678818859087
109,85.04489341802686,0.9957761700645127,0.9915920568011785,0.9915920568011785
110,94.37878277775391,0.9961928359229689,0.9924160092591742,0.9924160092591742
111,104.73708979594508,0.9965687598511858,0.9931603280574467,0.9931603280574467
112,116.23224686798541,0.9969037368201842,0.9938335149882832,0.9938335149882832
113,128.9890261253308,0.997210457953873,0.9944398379155933,0.9944398379155933
114,143.14589375234786,0.9974878277439855,0.9949858850881491,0.9949858850881491
115,158.85651294280527,0.9977306348275577,0.9954797239595757,0.9954797239595757
116,176.2914118095948,0.9979566535119309,0.9959251267946362,0.9959251267946362
117,195.63983435170647,0.9981592831325012,0.9963246769688838,0.9963246769688838
118,217.11179456945052,0.9983362925760134,0.9966876753054273,0.9966876753054273
119,240.9403560239527,0.99850454848841,0.9970161241672221,0.9970161241672221
120,267.3841615839949,0.9986486783238507,0.9973061392348385,0.9973061392348385
121,296.73024081888724,0.9987830150062412,0.9975730010434253,0.9975730010434253
122,329.29712550971544,0.9989004341543092,0.9978151517860309,0.9978151517860309
123,365.43830709572546,0.99901021848464,0.9980254281655541,0.9980254281655541
124,405.54607358408276,0.9991055409993986,0.9982229301974866,0.9982229301974866
125,450.05576757004974,0.999191928624994,0.9983975968970141,0.9983975968970141
126,499.45051158551405,0.9992754748934092,0.9985528998536883,0.9985528998536883
127,554.2664520663106,0.9993368151281902,0.9986986324301124,0.9986986324301124
128,615.0985788580504,0.9994142571166511,0.9988232349644309,0.9988232349644309
129,682.6071834272393,0.9994525518674434,0.998942387146852,0.998942387146852
130,757.525025877192,0.9995254000316229,0.9990409884565498,0.9990409884565498
131,840.6652885618333,0.9995469825858077,0.9991418057061955,0.9991418057061955
132,932.9304026284696,0.9996133987568557,0.9992153132756696,0.9992153132756696
133,1035.3218432956637,0.9996244826211149,0.9993014492192837,0.9993014492192837
134,1148.9510001873086,0.9996813983193419,0.9993597833458792,0.9993597833458792
135,1275.0512407130127,0.9996894800148443,0.9994292357912223,0.9994292357912223
136,1414.9912974345757,0.9997299431336966,0.9994782819621489,0.9994782819621489
137,1570.2901247293776,0.9997461987288101,0.9995311307659804,0.9995311307659804
138,1742.6333860096506,0.9997619213781165,0.99957262164287,0.99957262164287
139,1933.891750455232,0.9997938845420863,0.9996144618156437,0.9996144618156437
140,2146.1411978584056,0.9997900184226359,0.9996454430000792,0.9996454430000792
141,2381.6855519761607,0.9998208563769738,0.9996842845469689,0.9996842845469689
142,2643.081486974108,0.9998266889299005,0.9997018056209431,0.9997018056209431
143,2933.166278390049,0.9998135135346382,0.9997417553893103,0.9997417553893103
144,3255.0885998350564,0.9998727984014362,0.9997458019428268,0.9997458019428268
145,3612.3426997094302,0.9998073149579755,0.9997826738914002,0.9997826738914002
146,4008.806328898465,0.9998768095806317,0.9997873258704845,0.9997873258704845
147,4448.782831127585,0.9998608968166857,0.9997998905576863,0.9997998905576863
148,4937.047852839003,0.9997977278882297,0.9998317263927352,0.9998317263927352
149,5478.901179593945,0.9999278540964142,0.9998055335103093,0.9998055335103093
150,6080.224261649427,0.9997826191494871,0.9998592957356685,0.9998592957356685
151,6747.5440531107,0.9998434564890137,0.9998336168429403,0.9998336168429403
152,7488.10385759003,0.9999178143652926,0.9998322560674989,0.9998322560674989
153,8309.941949353404,0.9997090298742263,0.9998935608689568,0.9998935608689568
154,9221.97882333434,0.9998826973741497,0.9997874456902089,0.9997874456902089
155,10234.114021054527,0.999858055852317,0.9999021137540346,0.9999021137540346
156,11357.333583431051,0.9996458090594673,0.9998502795532809,0.9998502795532809
157,12603.829296797274,0.9998768955226277,0.9997780590376408,0.9997780590376408
158,13987.131026472385,0.9998005528599557,0.9999418514060848,0.9999418514060848
159,15522.253574270479,0.9995708216187653,0.9997606975883231,0.9997606975883231
160,17225.859653987874,0.9998026903167947,0.9998007936281696,0.9998007936281696
161,19116.440753857034,0.9997618401515942,0.9999298065206876,0.9999298065206876
162,21214.51784910632,0.9994946712773027,0.9996796819411515,0.9996796819411515
163,23542.864143224204,0.9996217501108293,0.9997974740231321,0.9997974740231321
164,26126.752255633317,0.9997077185605386,0.999883839176931,0.999883839176931
165,28994.22853882881,0.9994784549841975,0.9996102098804424,0.9996102098804424
166,32176.417502507356,0.9993146428966239,0.999727835339132,0.999727835339132
167,35707.859649004626,0.9995095317301109,0.9998311852704264,0.9998311852704264
168,39626.88638701478,0.9995362210726023,0.9995616742341551,0.9995616742341551
169,43976.03609302721,0.9991239530233661,0.999562002147528,0.999562002147528
170,48802.515836544335,0.998975396751653,0.9997389632318163,0.9997389632318163
171,54158.71378079476,0.9993980129270861,0.999562876391567,0.999562876391567
172,60102.76782070388,0.9993685436924792,0.999330974534975,0.999330974534975
173,66699.19663030129,0.9983222901487956,0.9994964967814982,0.9994964967814982
174,74019.59996915652,0.998500746450003,0.9995769516590052,0.9995769516590052
175,82143.43584919439,0.9994025707657115,0.9992683014759289,0.9992683014759289
176,91158.88299750836,0.9990452975372158,0.998989972735173,0.998989972735173
177,101163.7979766207,0.9970544492497576,0.9993396156549891,0.9993396156549891
178,112266.77735108158,0.9977856794142074,0.9994635287166795,0.9994635287166795
179,124588.3364295008,0.9994669414366497,0.9986273560031028,0.9986273560031028
180,138262.2173764659,0.9986090752970602,0.9984453430695431,0.9984453430695431
181,153436.8408930013,0.9952465570353725,0.9992780708694265,0.9992780708694265
182,170276.91722258978,0.9962955319173822,0.9993105441797921,0.9993105441797921
183,188965.23396912115,0.9993339177149521,0.997453219175012,0.997453219175012
184,209704.64013232305,0.9987016143262158,0.9976415741218064,0.9976415741218064
185,232720.2478960412,0.9933319170877264,0.9992539888308314,0.9992539888308314
186,258261.8760682675,0.9929644304118823,0.9991186863800047,0.9991186863800047
187,286606.7616948256,0.997931339922935,0.9958752071370426,0.9958752071370426
188,318062.5692794119,0.9997703620692117,0.9961162221382427,0.9961162221382427
189,352970.73027306574,0.993257047401376,0.9989648527241796,0.9989648527241796
190,391710.1490809261,0.9868939484802971,0.9992669902459917,0.9992669902459917
191,434701.3158125035,0.9925160350358686,0.9943717001670941,0.9943717001670941
192,482410.87041653733,1.0000286757943946,0.9929594778997736,0.9929594778997736
193,535356.6677410719,0.9967080962716678,0.9973793712514673,0.9973793712514673
194,594113.3984965039,0.9850807032112423,1.000081273206785,1.000081273206785
195,659318.8271333541,0.9801907618521619,0.994530695442022,0.994530695442022
196,731680.7143427207,0.9898847764891849,0.9877406684638513,0.9877406684638513
197,811984.4993184009,0.9950763533915351,0.9909780884563587,0.9909780884563587
198,901101.8251665037,0.9931826356384759,0.9962971176062071,0.9962971176062071
199,1000000.0,0.9913775166394181,0.9971632578544005,0.9971632578544005


==> Results/Plots_A/Data/distances_gauss_exponent.csv <==
,times,0,1,20
0,9.999999999999999e-06,0.03149304927039724,0.02543678594201719,0.016008150414124477
1,1.1357333583431052e-05,0.03560984668446324,0.028782521180536487,0.018140058856368418
2,1.289890261253308e-05,0.04024164749715764,0.032552522864289654,0.020549735216614573
3,1.464971398307285e-05,0.045446528020966354,0.03679622117982211,0.023271637684688314
4,1.6638168860761273e-05,0.0512874064719886,0.041567605411933196,0.026344014710087685
5,1.8896523396912115e-05,0.057831948955774516,0.04692530730091262,0.029809185776379768
6,2.1461411978584056e-05,0.06515236216011887,0.05293260589248188,0.033713802223368165
7,2.4374441501222216e-05,0.07332497513595086,0.059657247606253724,0.03810907210833155
8,2.7682866303920665e-05,0.08242955305865234,0.06717114166148325,0.04305092801666624
9,3.1440354715915e-05,0.09254832241166076,0.07554983354982416,0.04860013123872445
10,3.5707859649004625e-05,0.10376467175357935,0.08487168334391589,0.05482224828559569
11,4.0554607358408275e-05,0.11616155127267283,0.095216734795338,0.06178749890958505
12,4.6059220411451034e-05,0.12981928505397314,0.10666523844232272,0.0695704417228505
13,5.231099308056258e-05,0.14481306912322317,0.11929591255386511,0.07824941417640567
14,5.94113398496504e-05,0.1612101970176885,0.13318356415754515,0.08790568342549578
15,6.7475440531107e-05,0.17906659548648027,0.14839640108067498,0.09862229732793784
16,7.663410868007462e-05,0.19842343842237303,0.16499318805867755,0.11048263603258301
17,8.703591361485167e-05,0.2193032446407895,0.183019657699597,0.1235684918682224
18,9.884959046625586e-05,0.241706491488797,0.2025051480148777,0.1379576659864664
19,0.00011226677735108136,0.2656079982300202,0.22345874029288093,0.15372136762894945
20,0.00012750512407130128,0.29095415570738076,0.24586615084454438,0.17092102034634327
21,0.0001448118227674533,0.3176609451891055,0.26968637146805136,0.18960482569241008
22,0.00016446761779946643,0.3456129150088553,0.2948494009388471,0.20980407520083286
23,0.00018679135990207828,0.3746635561322498,0.3212549080993595,0.23152953207143692
24,0.00021214517849106298,0.4046372067591069,0.3487717980893508,0.254767819260794
25,0.0002409403560239527,0.43533229581516725,0.37723947832307514,0.2794783127890894
26,0.0002736439997074672,0.4665262403572049,0.40647046829326,0.3055907915109539
27,0.0003107866187782014,0.49798152275539115,0.43625440517526143,0.3330037926568316
28,0.00035297073027306503,0.5294526527291283,0.46636357226337344,0.3615845712576747
29,0.00040088063288984643,0.5606935915694546,0.4965593419211511,0.3911700987369595
30,0.00045529350748669476,0.5914654207251946,0.5265994178629786,0.4215698414837166
31,0.000517092024289676,0.6215432390670272,0.556245242166596,0.4525699506228519
32,0.0005872786613189483,0.6507225589184759,0.585269143635292,0.48393874731113684
33,0.0006669919663030121,0.678824137631286,0.6134610720144199,0.5154333373465878
34,0.000757525025877192,0.7056975862311846,0.6406338339979594,0.5468070298305465
35,0.0008603464416684508,0.7312234440402137,0.6666275424150697,0.5778168067543552
36,0.00097712415353465,0.755313680735021,0.6913121223546808,0.6082306993099468
37,0.0011097524964120721,0.7779108926658723,0.7145884997481682,0.637834423371602
38,0.0012603829296797273,0.7989863981816095,0.7363885749594309,0.6664369382720238
39,0.0014314589375234801,0.8185375486122559,0.7566736478838331,0.6938746320114703
40,0.0016257556664437951,0.8365842777890398,0.7754321437598162,0.720014144838434
41,0.0018464249428955444,0.8531655416696206,0.7926764621936795,0.7447534001342575
42,0.0020970464013232324,0.8683356015759235,0.8084396626409334,0.7680215619819005
43,0.002381685551976158,0.8821604477182822,0.8227716845124553,0.7897774182234041
44,0.002704959730463137,0.8947144702132208,0.8357357916137986,0.8100070818613319
45,0.003072112998861759,0.9060774974737273,0.8474051902210976,0.8287208770925582
46,0.0034891012134067737,0.9163322389816988,0.8578599464135922,0.8459497249980691
47,0.003962688638701478,0.9255621439219783,0.8671842683095364,0.8617415183919177
48,0.004500557675700497,0.9338496719070855,0.8754642146587409,0.8761574421452634
49,0.005111433483440171,0.9412749582465674,0.882785819448302,0.889268531189371
50,0.005805225516094902,0.9479147914240913,0.8892336043042649,0.9011525323030907
51,0.006593188271333548,0.9538419366768915,0.8948894432168396,0.9118911599374753
52,0.007488103857590023,0.9591246814529717,0.899831735889322,0.9215677667835319
53,0.008504489341802686,0.963826560912099,0.9041348416978481,0.9302654437460447
54,0.009658832241158708,0.968006272454763,0.9078687262016423,0.9380655018683485
55,0.010969857978923839,0.9717177232290446,0.9110987957033035,0.9450463219521686
56,0.012458833642950081,0.975010140701611,0.9138858463654718,0.9512825430205981
57,0.01414991297434576,0.9779283010639747,0.9162861255157665,0.956844498761158
58,0.016070528182616402,0.9805127642860211,0.9183514797730272,0.9617978510482528
59,0.01825183494319044,0.9828001233300033,0.9201295305188638,0.9662034629938033
60,0.02072921779595372,0.9848233164881726,0.9216638530095194,0.9701173598679647
61,0.02354286414322418,0.9866118888696138,0.9229942196107753,0.9735908303380012
62,0.026738416158399492,0.9881922972109317,0.9241568118698955,0.9766706165103095
63,0.030367711180354605,0.989588188785532,0.9251844286354661,0.9793991298657949
64,0.0344896226040576,0.9908206512276183,0.9261067254313216,0.9818146894096087
65,0.039171014908092605,0.9919084711025419,0.9269504058451876,0.9839518332577137
66,0.04448782831127586,0.9928683444340561,0.927739373482359,0.9858415763905489
67,0.050526310653356846,0.9937150936166834,0.9284949272727556,0.9875117214826584
68,0.05738441648302398,0.9944618811255834,0.9292358808057637,0.9889871402989276
69,0.06517339604882427,0.9951203897748782,0.9299787205283846,0.9902900248571254
70,0.07401959996915644,0.995700947549809,0.9307377393091723,0.991440164414798
71,0.08406652885618333,0.9962127212888973,0.9315251465782798,0.9924551507080652
72,0.09547716114208066,0.9966637912476528,0.9323511695075957,0.9933506154573013
73,0.10843659686896108,0.9970612945366025,0.9332241722251295,0.9941404468770936
74,0.12315506032928263,0.9974115511261978,0.9341507376493987,0.9948369703892203
75,0.13987131026472388,0.9977201571040228,0.935135795613967,0.9954510909691381
76,0.15885651294280526,0.9979920413733905,0.9361827337459334,0.9959924869073409
77,0.18041864093920718,0.9982315676189497,0.9372934740363048,0.9964696869754576
78,0.20490746898158502,0.9984425762444905,0.938468612665589,0.9968902366001707
79,0.2327202478960412,0.9986284484498082,0.939707504153782,0.9972608205698281
80,0.2643081486974108,0.99879216557139,0.9410083742386806,0.9975873510643581
81,0.3001835813575592,0.9989363589412836,0.9423684656656258,0.9978750420268329
82,0.3409285069746814,0.9990633514099778,0.9437841627778526,0.9981285043064055
83,0.3872038781812557,0.9991751922896349,0.9452510878606285,0.998351793930937
84,0.4397603609302721,0.9992736878147258,0.9467642434397,0.9985484846198039
85,0.499450511585514,0.9993604280385979,0.9483181163056342,0.9987217316136647
86,0.5672426068491978,0.9994368138699604,0.9499067950934872,0.9988743217696413
87,0.6442363508721383,0.999504085354814,0.9515240905193544,0.9990087128261661
88,0.7316807143427208,0.9995633354052653,0.9531636466815315,0.9991270737528328
89,0.8309941949353403,0.9996155202656423,0.954819043215606,0.9992313100595956
90,0.9437878277775391,0.9996614658475339,0.956483888089644,0.9993231060146501
91,1.0718913192051285,0.9997018957774568,0.9581518999229058,0.9994039452845223
92,1.217382727739662,0.9997374990821224,0.9598169783607482,0.999475132200199
93,1.3826221737646562,0.9997688636542429,0.961473265340379,0.9995378233563956
94,1.5702901247293775,0.9997965161191057,0.9631152169017162,0.9995930413022768
95,1.7834308769319094,0.9998207892168886,0.9647376836793692,0.9996416807004901
96,2.0255019392306663,0.999842150888349,0.9663358904003834,0.999684509008054
97,2.3004301197729213,0.9998610854643426,0.9679054630443614,0.9997221875185281
98,2.612675225563332,0.9998776775584736,0.9694423664980212,0.9997553635947654
99,2.9673024081888726,0.9998922575145714,0.9709432286581532,0.9997846028627821
100,3.3700643292719317,0.9999051623428995,0.9724050850689401,0.9998103804930584
101,3.8274944785163147,0.9999164353308362,0.9738250869460693,0.999832978301535
102,4.347013158125026,0.9999265516952973,0.9752012414318886,0.9998528921181216
103,4.937047852839004,0.9999351326423881,0.9765317361017353,0.9998705609980949
104,5.607169938205458,0.9999430619324131,0.9778152677950428,0.9998859908769392
105,6.368249944718586,0.9999497220887064,0.9790508711249667,0.9998996163944679
106,7.232633896483549,0.9999557508574435,0.9802377192397619,0.9999115753614602
107,8.214343584919439,0.9999611538224565,0.9813758293801697,0.9999221475019201
108,9.329304026284696,0.9999655692360632,0.9824649444577325,0.9999314983759005
109,10.59560179277617,0.9999698013425466,0.9835053167089715,0.9999395793308121
110,12.033778407775905,0.9999735403492042,0.9844976753761617,0.999946862589328
111,13.667163564620072,0.9999763945462715,0.9854424847968645,0.9999532107011527
112,15.522253574270481,0.9999792778353166,0.9863404452891835,0.9999587219946284
113,17.62914118095948,0.9999816970561815,0.9871933512225645,0.9999637322974373
114,20.022003718155844,0.9999841096083293,0.9880016618107543,0.9999680892600235
115,22.73965752357932,0.9999861254789173,0.9887667946922241,0.9999716397936853
116,25.8261876068268,0.9999874673704223,0.9894901699512583,0.9999752504388844
117,29.331662783900484,0.9999885437247227,0.9901732924462341,0.9999782260216571
118,33.312947879346765,0.9999898922840587,0.9908179926929364,0.9999807423890543
119,37.83462617131933,0.999991176824464,0.9914256622082991,0.9999828803056605
120,42.97004704320844,0.9999921139284262,0.9919973193807097,0.9999847385713114
121,48.80251583654434,0.9999928506246955,0.9925345868324918,0.999986688248414
122,55.42664520663107,0.9999933064948349,0.9930394752297129,0.9999886453834846
123,62.949889902218885,0.9999937107387855,0.9935135864032013,0.9999900738910203
124,71.49428986597592,0.9999941052486581,0.9939582440813762,0.9999910450254672
125,81.19844993184024,0.9999945041323641,0.9943748490876725,0.9999920241439644
126,92.21978823334341,0.9999950067942536,0.9947649199843475,0.9999931056402488
127,104.73708979594508,0.999995753529633,0.9951299681289467,0.9999941067051658
128,118.95340673703207,0.9999967015346612,0.9954712897333677,0.9999949354245281
129,135.09935211980277,0.9999973402161546,0.9957899975360693,0.999995637270614
130,153.43684089300132,0.9999967956415289,0.9960871819034294,0.9999962762315646
131,174.26333860096506,0.9999952811537721,0.9963642074120644,0.9999967869345223
132,197.91668678535572,0.9999948900946024,0.996622941410069,0.9999969185196829
133,224.780583354873,0.9999966178666914,0.9968645228584281,0.9999965526244045
134,255.29080682395218,0.9999995185899652,0.9970910727872759,0.9999962393611733
135,289.9422853882881,0.9999985809713493,0.9973020414699953,0.9999960652498413
136,329.29712550971544,0.9999949729824171,0.9974953056221177,0.9999968598711002
137,373.9937302478802,0.9999942426172616,0.9976737382682314,0.9999987367817555
138,424.75715525369026,0.9999976026364571,0.9978420292661776,0.9999992098340067
139,482.41087041653736,0.9999948201946187,0.9980030208277303,0.9999961566970824
140,547.8901179593945,0.9999937656313393,0.9981486324292232,0.9999938064379665
141,622.2570836730231,0.9999983486699874,0.9982808265456564,0.9999953817729171
142,706.7181273927505,0.9999896665509048,0.9984082509034563,0.9999991698303489
143,802.643352225719,0.9999902905248438,0.9985251175244515,0.9999958369674518
144,911.5888299750837,1.000001191777353,0.9986286316232249,0.9999941738756352
145,1035.3218432956617,0.9999822968950962,0.9987351569682344,0.9999970989267356
146,1175.849554052158,0.9999893262170729,0.9988277843159821,0.9999930572290052
147,1335.4515629299028,0.9999973833813696,0.998901430881025,0.9999914191513487
148,1516.716888470924,0.9999729748713216,0.9989977709765467,0.9999997813182244
149,1722.585965398791,0.9999975745614148,0.999061812267083,0.9999883910561496
150,1956.3983435170649,0.9999752395432709,0.9991213534615313,0.9999862131661886
151,2221.946860939528,0.9999820798368132,0.9992063486619573,1.000001739964818
152,2523.5391704347658,0.9999743115911259,0.9992383103214919,0.9999789001204479
153,2866.067616948256,0.9999745321872995,0.9993114000196975,0.9999897959485413
154,3255.0885998350564,0.999965616144966,0.999345921637112,0.9999902328171867
155,3696.912707195032,0.9999726509866754,0.999397290333701,0.9999721043909113
156,4198.707084443923,0.9999474128056679,0.9994319456412054,0.9999942872358559
157,4768.611697714474,0.9999713041849044,0.9994779430083351,0.999968046327034
158,5415.871378079487,0.9999229121583353,0.9994938852837594,0.9999845024871244
159,6150.985788580504,0.9999730243527769,0.9995498315423405,0.999962190467697
160,6985.879746785263,0.999884817033228,0.9995372928827806,0.9999793331897253
161,7934.096665797492,0.9999827432026683,0.9996131070990916,0.9999480947062483
162,9011.018251665037,0.9998311233455526,0.99956140241502,0.9999804111759514
163,10234.114021054527,0.9999938235386798,0.9996727432460054,0.9999229491382644
164,11623.224686798543,0.9997816205814317,0.9995638969975773,0.9999823833030106
165,13200.88400831422,0.9999681278375829,0.9997279882650898,0.9998934204852259
166,14992.68432786047,0.9997876149830106,0.9995570925532051,0.9999760094148181
167,17027.69172225905,0.9998394803890788,0.9997546531892378,0.9998730338923109
168,19338.91750455232,0.999870640785741,0.9995803230314311,0.9999410836797114
169,21963.853724165514,0.9996386348896109,0.999696553514478,0.9998839837888402
170,24945.081352303165,0.9999072489740899,0.9996735526028036,0.9998483587475118
171,28330.961018393296,0.9996176710157654,0.9995345384893687,0.9999351257724146
172,32176.417502507356,0.9996772676578007,0.9997705976859722,0.9997157270147099
173,36543.83070957262,0.9997445631391334,0.9994641782992709,0.9999654236505556
174,41504.04757850489,0.9994281610008535,0.9996665597954657,0.9996718697467442
175,47137.53134116729,0.9995692185514822,0.9995991368626347,0.9998274022591048
176,53535.666774107405,0.9995907111698519,0.9993563733700294,0.9997770651510631
177,60802.242616494266,0.999182382473205,0.9995993889053765,0.9995426310213279
178,69055.13520162345,0.9993015955195923,0.9994415055521674,0.9997981178480467
179,78428.22061337682,0.9995089857841036,0.9991906750332187,0.9995615209541531
180,89073.54638610457,0.9987122446072348,0.9994412496073753,0.9994578772791401
181,101163.7979766207,0.9988683753857437,0.9993221711740096,0.9996396800034237
182,114895.10001873109,0.9995102103691643,0.9987566022323778,0.9993821458553853
183,130490.19780144069,0.9980814385897364,0.9992513573992868,0.9991577733904671
184,148202.070579886,0.9980138520236654,0.9992472597019183,0.9995007133729775
185,168318.03533309617,0.9995327810619575,0.9979801073135445,0.9991806059682993
186,191164.40753857038,0.9977499029565519,0.9988828523803711,0.9985862703216218
187,217111.79456945098,0.9962492276157043,0.9993417535572484,0.9993567001924343
188,246581.1075822604,0.9990422569663939,0.9968406200508506,0.999016774445617
189,280050.38941836363,0.9985020415120429,0.9978768983676382,0.997590593072948
190,318062.5692794119,0.9934523928510476,0.9996592628938988,0.9989852691735435
191,361234.26997094374,0.9964690732105874,0.9962001641814279,0.999176604896289
192,410265.810582719,1.000069470319039,0.9953973037454321,0.996021825226926
193,465952.5668664687,0.9936229904471172,0.9993252509501294,0.9977260846543273
194,529197.8735958458,0.9901025030952998,0.9975227282105866,0.999766274124855
195,601027.6782070388,0.9979131015388363,0.9912570361839893,0.9952601590149128
196,682607.1834272407,0.9984584298992579,0.9956875339144934,0.9943279580745782
197,775259.7488629464,0.9873407122173654,1.0001245523109221,0.9986046469900526
198,880488.3581643483,0.9858592304631407,0.993383291398473,0.9975052766685579
199,1000000.0,0.9911179852864471,0.9872790341551647,0.9941035824641089


==> Results/Plots_F/first_order_cut.tikz <==
\tikzsetnextfilename{cut_first_order}
\begin{tikzpicture}
\begin{axis}[
            xlabel={$\beta/\gamma$},
            enlargelimits=true,
            xtick={0,0.2,0.3},
            ytick={0,0.1,0.2},
            minor x tick num=1,
            minor y tick num=1,
       ] 
       \addplot[mark=*, scatter src=explicit symbolic,  each nth point=25,restrict x to domain=0:0.3] table[col sep=comma,header=true,x index=1,y index=2] {Data/first_order_delta0.6.csv};
       \addplot[mark=*, scatter src=explicit symbolic,  each nth point=10,restrict x to domain=0.3:0.5] table[col sep=comma,header=true,x index=1,y index=2] {Data/first_order_delta0.6.csv};
       \node[] at (0.2,0.22) {\huge $\delta/\gamma=0.6$};
\end{axis}
\end{tikzpicture}

==> Results/Plots_F/second_order_cut.tikz <==
\tikzsetnextfilename{cut_second_order}
\begin{tikzpicture}
\begin{axis}[ylabel={\huge $n_{\mathrm{ss}}$},
            xlabel={$\beta/\gamma$},
            enlargelimits=true,
            xtick={0,0.2,0.3},
            ytick={0,0.2,0.4},
            minor x tick num=1,
            minor y tick num=1,
       ] 
       \addplot[mark=*, scatter src=explicit symbolic,each nth point=25] table[col sep=comma,header=true,x index=1,y index=2] {Data/second_order_delta0.4.csv};
       \node[] at (0.2,0.3) {\huge $\delta/\gamma=0.4$};
\end{axis}
\end{tikzpicture}
